Optimum Trajectory Planning for Multi-Rotor UAV Relays with Tilt and Antenna Orientation Variations

Multi-rotor Unmanned Aerial Vehicles (UAVs) need to tilt in order to move; this modifies the UAV's antenna orientation. We consider the scenario where a multi-rotor UAV serves as a communication relay between a Base Station (BS) and another UAV. We propose a framework to generate feasible trajectories for the multi-rotor UAV relay while considering its motion dynamics and the motion-induced changes of the antenna orientation. The UAV relay's trajectory is optimized to maximize the end-to-end number of bits transmitted. Numerical simulations in MATLAB and Gazebo show the benefits of accounting for the antenna orientation variations due to the UAV tilt.

==> matlabPlots/radiationPattern/eta.txt <==
 0    2.6896
0.0635    2.6737
0.1269    2.6267
0.1904    2.5502
0.2539    2.4466
0.3173    2.3194
0.3808    2.1725
0.4443    2.0104
0.5077    1.8374
0.5712    1.6583
0.6347    1.4771
0.6981    1.2978
0.7616    1.1238
0.8251    0.9579
0.8885    0.8025
0.9520    0.6592
1.0155    0.5292
1.0789    0.4133
1.1424    0.3119
1.2059    0.2251
1.2693    0.1528
1.3328    0.0948
1.3963    0.0508
1.4597    0.0205
1.5232    0.0038
1.5867    0.0004
1.6501    0.0105
1.7136    0.0339
1.7771    0.0711
1.8405    0.1221
1.9040    0.1872
1.9675    0.2667
2.0309    0.3608
2.0944    0.4695
2.1579    0.5925
2.2213    0.7292
2.2848    0.8788
2.3483    1.0397
2.4117    1.2099
2.4752    1.3870
2.5387    1.5677
2.6021    1.7484
2.6656    1.9250
2.7291    2.0931
2.7925    2.2482
2.8560    2.3857
2.9195    2.5016
2.9829    2.5920
3.0464    2.6541
3.1099    2.6856
3.1733    2.6856
3.2368    2.6541
3.3003    2.5920
3.3637    2.5016
3.4272    2.3857
3.4907    2.2482
3.5541    2.0931
3.6176    1.9250
3.6811    1.7484
3.7445    1.5677
3.8080    1.3870
3.8715    1.2099
3.9349    1.0397
3.9984    0.8788
4.0619    0.7292
4.1253    0.5925
4.1888    0.4695
4.2523    0.3608
4.3157    0.2667
4.3792    0.1872
4.4427    0.1221
4.5061    0.0711
4.5696    0.0339
4.6331    0.0105
4.6965    0.0004
4.7600    0.0038
4.8235    0.0205
4.8869    0.0508
4.9504    0.0948
5.0139    0.1528
5.0773    0.2251
5.1408    0.3119
5.2043    0.4133
5.2677    0.5292
5.3312    0.6592
5.3947    0.8025
5.4581    0.9579
5.5216    1.1238
5.5851    1.2978
5.6485    1.4771
5.7120    1.6583
5.7755    1.8374
5.8389    2.0104
5.9024    2.1725
5.9659    2.3194
6.0293    2.4466
6.0928    2.5502
6.1563    2.6267
6.2197    2.6737
6.2832    2.6896



==> matlabPlots/radiationPattern/eta_approximated.txt <==
 0    2.6896
0.0635    2.6788
0.1269    2.6465
0.1904    2.5933
0.2539    2.5200
0.3173    2.4277
0.3808    2.3181
0.4443    2.1928
0.5077    2.0538
0.5712    1.9035
0.6347    1.7441
0.6981    1.5783
0.7616    1.4088
0.8251    1.2382
0.8885    1.0694
0.9520    0.9050
1.0155    0.7476
1.0789    0.5999
1.1424    0.4641
1.2059    0.3426
1.2693    0.2371
1.3328    0.1495
1.3963    0.0811
1.4597    0.0330
1.5232    0.0061
1.5867    0.0007
1.6501    0.0169
1.7136    0.0545
1.7771    0.1128
1.8405    0.1910
1.9040    0.2877
1.9675    0.4015
2.0309    0.5304
2.0944    0.6724
2.1579    0.8252
2.2213    0.9864
2.2848    1.1534
2.3483    1.3235
2.4117    1.4939
2.4752    1.6618
2.5387    1.8247
2.6021    1.9799
2.6656    2.1249
2.7291    2.2573
2.7925    2.3750
2.8560    2.4761
2.9195    2.5591
2.9829    2.6225
3.0464    2.6653
3.1099    2.6869
3.1733    2.6869
3.2368    2.6653
3.3003    2.6225
3.3637    2.5591
3.4272    2.4761
3.4907    2.3750
3.5541    2.2573
3.6176    2.1249
3.6811    1.9799
3.7445    1.8247
3.8080    1.6618
3.8715    1.4939
3.9349    1.3235
3.9984    1.1534
4.0619    0.9864
4.1253    0.8252
4.1888    0.6724
4.2523    0.5304
4.3157    0.4015
4.3792    0.2877
4.4427    0.1910
4.5061    0.1128
4.5696    0.0545
4.6331    0.0169
4.6965    0.0007
4.7600    0.0061
4.8235    0.0330
4.8869    0.0811
4.9504    0.1495
5.0139    0.2371
5.0773    0.3426
5.1408    0.4641
5.2043    0.5999
5.2677    0.7476
5.3312    0.9050
5.3947    1.0694
5.4581    1.2382
5.5216    1.4088
5.5851    1.5783
5.6485    1.7441
5.7120    1.9035
5.7755    2.0538
5.8389    2.1928
5.9024    2.3181
5.9659    2.4277
6.0293    2.5200
6.0928    2.5933
6.1563    2.6465
6.2197    2.6788
6.2832    2.6896



==> matlabPlots/trajectory1/SNR_UAV1.txt <==
 0   28.5754
0.2508   28.5649
0.5015   28.4768
0.7523   28.2756
1.0031   27.9905
1.2538   27.6917
1.5046   27.4296
1.7554   27.2180
2.0061   27.0427
2.2569   26.8822
2.5076   26.7285
2.7584   26.5810
3.0092   26.4396
3.2599   26.3045
3.5107   26.1761
3.7615   26.0538
4.0122   25.9370
4.2630   25.8248
4.5138   25.7165
4.7645   25.6121
5.0153   25.5112
5.2661   25.4136
5.5168   25.3192
5.7676   25.2279
6.0183   25.1394
6.2691   25.0534
6.5199   24.9700
6.7706   24.8890
7.0214   24.8102
7.2722   24.7335
7.5229   24.6587
7.7737   24.5858
8.0245   24.5147
8.2752   24.4453
8.5260   24.3775
8.7768   24.3113
9.0275   24.2466
9.2783   24.1833
9.5291   24.1214
9.7798   24.0607
10.0306   24.0013
10.2813   23.9430
10.5321   23.8859
10.7829   23.8300
11.0336   23.7751
11.2844   23.7212
11.5352   23.6682
11.7859   23.6163
12.0367   23.5652
12.2875   23.5150
12.5382   23.4656
12.7890   23.4171
13.0398   23.3694
13.2905   23.3224
13.5413   23.2762
13.7920   23.2307
14.0428   23.1859
14.2936   23.1417
14.5443   23.0982
14.7951   23.0554
15.0459   23.0131
15.2966   22.9732
15.5474   22.9465
15.7982   22.9376
16.0489   22.9413
16.2997   22.9480
16.5505   22.9522
16.8012   22.9530
17.0520   22.9513
17.3028   22.9490
17.5535   22.9476
17.8043   22.9474
18.0550   22.9480
18.3058   22.9488
18.5566   22.9493
18.8073   22.9493
19.0581   22.9490
19.3089   22.9486
19.5596   22.9483
19.8104   22.9483
20.0612   22.9484
20.3119   22.9486
20.5627   22.9486
20.8135   22.9485
21.0642   22.9482
21.3150   22.9480
21.5657   22.9480
21.8165   22.9482
22.0673   22.9487
22.3180   22.9490
22.5688   22.9467
22.8196   22.9409
23.0703   22.9326
23.3211   22.9232
23.5719   22.9101
23.8226   22.8921
24.0734   22.8705
24.3242   22.8486
24.5749   22.8304
24.8257   22.8173
25.0765   22.8077
25.3272   22.7995
25.5780   22.7944
25.8287   22.7937
26.0795   22.7961
26.3303   22.7990
26.5810   22.8005
26.8318   22.7999
27.0826   22.7978
27.3333   22.7952
27.5841   22.7913
27.8349   22.7856
28.0856   22.7788
28.3364   22.7716
28.5872   22.7641
28.8379   22.7562
29.0887   22.7480
29.3394   22.7396
29.5902   22.7305
29.8410   22.7205
30.0917   22.7097
30.3425   22.6988
30.5933   22.6877
30.8440   22.6765
31.0948   22.6651
31.3456   22.6538
31.5963   22.6430
31.8471   22.6330
32.0979   22.6236
32.3486   22.6145
32.5994   22.6074
32.8502   22.6028
33.1009   22.6001
33.3517   22.5979
33.6024   22.5961
33.8532   22.5948
34.1040   22.5939
34.3547   22.5930
34.6055   22.5913
34.8563   22.5886
35.1070   22.5850
35.3578   22.5809
35.6086   22.5745
35.8593   22.5647
36.1101   22.5526
36.3609   22.5399
36.6116   22.5268
36.8624   22.5133
37.1131   22.4994
37.3639   22.4856
37.6147   22.4717
37.8654   22.4579
38.1162   22.4440
38.3670   22.4303
38.6177   22.4168
38.8685   22.4038
39.1193   22.3910
39.3700   22.3784
39.6208   22.3658
39.8716   22.3533
40.1223   22.3409
40.3731   22.3284
40.6239   22.3158
40.8746   22.3028
41.1254   22.2895
41.3761   22.2763
41.6269   22.2631
41.8777   22.2501
42.1284   22.2372
42.3792   22.2242
42.6300   22.2110
42.8807   22.1973
43.1315   22.1833
43.3823   22.1694
43.6330   22.1565
43.8838   22.1449
44.1346   22.1342
44.3853   22.1237
44.6361   22.1135
44.8869   22.1034
45.1376   22.0935
45.3884   22.0840
45.6391   22.0765
45.8899   22.0720
46.1407   22.0695
46.3914   22.0677
46.6422   22.0675
46.8930   22.0692
47.1437   22.0725
47.3945   22.0760
47.6453   22.0791
47.8960   22.0814
48.1468   22.0832
48.3976   22.0848
48.6483   22.0855
48.8991   22.0851
49.1498   22.0839
49.4006   22.0825
49.6514   22.0810
49.9021   22.0795
50.1529   22.0779
50.4037   22.0764
50.6544   22.0749
50.9052   22.0735
51.1560   22.0721
51.4067   22.0708
51.6575   22.0695
51.9083   22.0683
52.1590   22.0672
52.4098   22.0661
52.6606   22.0652
52.9113   22.0644
53.1621   22.0638
53.4128   22.0632
53.6636   22.0627
53.9144   22.0624
54.1651   22.0622
54.4159   22.0620
54.6667   22.0619
54.9174   22.0618
55.1682   22.0617
55.4190   22.0617
55.6697   22.0616
55.9205   22.0616
56.1713   22.0615
56.4220   22.0614
56.6728   22.0614
56.9235   22.0613
57.1743   22.0613
57.4251   22.0613
57.6758   22.0613
57.9266   22.0613
58.1774   22.0612
58.4281   22.0612
58.6789   22.0612
58.9297   22.0611
59.1804   22.0611
59.4312   22.0610
59.6820   22.0609
59.9327   22.0609
60.1835   22.0608
60.4343   22.0607
60.6850   22.0606
60.9358   22.0605
61.1865   22.0604
61.4373   22.0603
61.6881   22.0601
61.9388   22.0600
62.1896   22.0599
62.4404   22.0598
62.6911   22.0597
62.9419   22.0596
63.1927   22.0595
63.4434   22.0595
63.6942   22.0594
63.9450   22.0594
64.1957   22.0593
64.4465   22.0593
64.6972   22.0593
64.9480   22.0593
65.1988   22.0593
65.4495   22.0592
65.7003   22.0592
65.9511   22.0592
66.2018   22.0591
66.4526   22.0591
66.7034   22.0591
66.9541   22.0590
67.2049   22.0590
67.4557   22.0590
67.7064   22.0590
67.9572   22.0590
68.2080   22.0591
68.4587   22.0591
68.7095   22.0592
68.9602   22.0592
69.2110   22.0593
69.4618   22.0594
69.7125   22.0594
69.9633   22.0595
70.2141   22.0596
70.4648   22.0596
70.7156   22.0597
70.9664   22.0597
71.2171   22.0598
71.4679   22.0598
71.7187   22.0598
71.9694   22.0599
72.2202   22.0599
72.4709   22.0600
72.7217   22.0600
72.9725   22.0600
73.2232   22.0601
73.4740   22.0601
73.7248   22.0601
73.9755   22.0601
74.2263   22.0602
74.4771   22.0602
74.7278   22.0602
74.9786   22.0602
75.2294   22.0603
75.4801   22.0603
75.7309   22.0603
75.9817   22.0603
76.2324   22.0603
76.4832   22.0603
76.7339   22.0603
76.9847   22.0604
77.2355   22.0605
77.4862   22.0605
77.7370   22.0606
77.9878   22.0606
78.2385   22.0606
78.4893   22.0607
78.7401   22.0607
78.9908   22.0608
79.2416   22.0609
79.4924   22.0610
79.7431   22.0610
79.9939   22.0609
80.2446   22.0608
80.4954   22.0607
80.7462   22.0609
80.9969   22.0616
81.2477   22.0626
81.4985   22.0636
81.7492   22.0642
82.0000   22.0641



==> matlabPlots/trajectory1/SNR_UAV2.txt <==
 0   21.7416
0.2508   21.7435
0.5015   21.7590
0.7523   21.7930
1.0031   21.8403
1.2538   21.8903
1.5046   21.9378
1.7554   21.9821
2.0061   22.0249
2.2569   22.0678
2.5076   22.1114
2.7584   22.1558
3.0092   22.2012
3.2599   22.2472
3.5107   22.2940
3.7615   22.3413
4.0122   22.3892
4.2630   22.4381
4.5138   22.4877
4.7645   22.5382
5.0153   22.5896
5.2661   22.6418
5.5168   22.6950
5.7676   22.7490
6.0183   22.8041
6.2691   22.8604
6.5199   22.9177
6.7706   22.9762
7.0214   23.0358
7.2722   23.0966
7.5229   23.1589
7.7737   23.2225
8.0245   23.2874
8.2752   23.3538
8.5260   23.4218
8.7768   23.4915
9.0275   23.5629
9.2783   23.6360
9.5291   23.7111
9.7798   23.7882
10.0306   23.8674
10.2813   23.9488
10.5321   24.0326
10.7829   24.1189
11.0336   24.2078
11.2844   24.2995
11.5352   24.3943
11.7859   24.4922
12.0367   24.5936
12.2875   24.6986
12.5382   24.8077
12.7890   24.9209
13.0398   25.0388
13.2905   25.1617
13.5413   25.2900
13.7920   25.4243
14.0428   25.5651
14.2936   25.7132
14.5443   25.8693
14.7951   26.0345
15.0459   26.2097
15.2966   26.3880
15.5474   26.5154
15.7982   26.5596
16.0489   26.5411
16.2997   26.5081
16.5505   26.4874
16.8012   26.4836
17.0520   26.4919
17.3028   26.5028
17.5535   26.5096
17.8043   26.5106
18.0550   26.5074
18.3058   26.5033
18.5566   26.5009
18.8073   26.5008
19.0581   26.5024
19.3089   26.5043
19.5596   26.5055
19.8104   26.5057
20.0612   26.5050
20.3119   26.5043
20.5627   26.5042
20.8135   26.5049
21.0642   26.5061
21.3150   26.5073
21.5657   26.5075
21.8165   26.5063
22.0673   26.5039
22.3180   26.5023
22.5688   26.5112
22.8196   26.5356
23.0703   26.5686
23.3211   26.6057
23.5719   26.6567
23.8226   26.7322
24.0734   26.8277
24.3242   26.9321
24.5749   27.0193
24.8257   27.0801
25.0765   27.1216
25.3272   27.1588
25.5780   27.1757
25.8287   27.1632
26.0795   27.1315
26.3303   27.0915
26.5810   27.0586
26.8318   27.0390
27.0826   27.0205
27.3333   27.0018
27.5841   26.9841
27.8349   26.9784
28.0856   26.9742
28.3364   26.9689
28.5872   26.9616
28.8379   26.9552
29.0887   26.9467
29.3394   26.9365
29.5902   26.9233
29.8410   26.9218
30.0917   26.9138
30.3425   26.9095
30.5933   26.8953
30.8440   26.8887
31.0948   26.8737
31.3456   26.8580
31.5963   26.8322
31.8471   26.8069
32.0979   26.7697
32.3486   26.7349
32.5994   26.6808
32.8502   26.6245
33.1009   26.5452
33.3517   26.4709
33.6024   26.3892
33.8532   26.3172
34.1040   26.2334
34.3547   26.1529
34.6055   26.0813
34.8563   26.0145
35.1070   25.9493
35.3578   25.8850
35.6086   25.8203
35.8593   25.7902
36.1101   25.7480
36.3609   25.7166
36.6116   25.6843
36.8624   25.6574
37.1131   25.6306
37.3639   25.6096
37.6147   25.5740
37.8654   25.5528
38.1162   25.5281
38.3670   25.5093
38.6177   25.4773
38.8685   25.4615
39.1193   25.4315
39.3700   25.4119
39.6208   25.3836
39.8716   25.3625
40.1223   25.3469
40.3731   25.3278
40.6239   25.3049
40.8746   25.2927
41.1254   25.2767
41.3761   25.2654
41.6269   25.2494
41.8777   25.2412
42.1284   25.2312
42.3792   25.2228
42.6300   25.2119
42.8807   25.2072
43.1315   25.2065
43.3823   25.2069
43.6330   25.2018
43.8838   25.1996
44.1346   25.1909
44.3853   25.1873
44.6361   25.1820
44.8869   25.1804
45.1376   25.1768
45.3884   25.1764
45.6391   25.1684
45.8899   25.1581
46.1407   25.1374
46.3914   25.1225
46.6422   25.1007
46.8930   25.0761
47.1437   25.0468
47.3945   25.0209
47.6453   24.9984
47.8960   24.9812
48.1468   24.9635
48.3976   24.9483
48.6483   24.9363
48.8991   24.9296
49.1498   24.9256
49.4006   24.9231
49.6514   24.9207
49.9021   24.9199
50.1529   24.9194
50.4037   24.9193
50.6544   24.9193
50.9052   24.9199
51.1560   24.9206
51.4067   24.9218
51.6575   24.9226
51.9083   24.9239
52.1590   24.9252
52.4098   24.9269
52.6606   24.9280
52.9113   24.9288
53.1621   24.9294
53.4128   24.9300
53.6636   24.9301
53.9144   24.9299
54.1651   24.9295
54.4159   24.9290
54.6667   24.9284
54.9174   24.9275
55.1682   24.9268
55.4190   24.9261
55.6697   24.9253
55.9205   24.9244
56.1713   24.9240
56.4220   24.9234
56.6728   24.9228
56.9235   24.9221
57.1743   24.9213
57.4251   24.9206
57.6758   24.9199
57.9266   24.9191
58.1774   24.9185
58.4281   24.9181
58.6789   24.9174
58.9297   24.9169
59.1804   24.9163
59.4312   24.9161
59.6820   24.9156
59.9327   24.9151
60.1835   24.9148
60.4343   24.9146
60.6850   24.9144
60.9358   24.9143
61.1865   24.9142
61.4373   24.9143
61.6881   24.9145
61.9388   24.9145
62.1896   24.9147
62.4404   24.9150
62.6911   24.9151
62.9419   24.9153
63.1927   24.9153
63.4434   24.9155
63.6942   24.9157
63.9450   24.9158
64.1957   24.9157
64.4465   24.9158
64.6972   24.9160
64.9480   24.9161
65.1988   24.9161
65.4495   24.9163
65.7003   24.9166
65.9511   24.9168
66.2018   24.9169
66.4526   24.9173
66.7034   24.9175
66.9541   24.9178
67.2049   24.9179
67.4557   24.9182
67.7064   24.9185
67.9572   24.9186
68.2080   24.9187
68.4587   24.9187
68.7095   24.9188
68.9602   24.9188
69.2110   24.9187
69.4618   24.9186
69.7125   24.9185
69.9633   24.9185
70.2141   24.9183
70.4648   24.9182
70.7156   24.9182
70.9664   24.9182
71.2171   24.9181
71.4679   24.9181
71.7187   24.9183
71.9694   24.9182
72.2202   24.9182
72.4709   24.9181
72.7217   24.9181
72.9725   24.9181
73.2232   24.9182
73.4740   24.9182
73.7248   24.9183
73.9755   24.9183
74.2263   24.9184
74.4771   24.9184
74.7278   24.9184
74.9786   24.9186
75.2294   24.9184
75.4801   24.9185
75.7309   24.9187
75.9817   24.9187
76.2324   24.9189
76.4832   24.9190
76.7339   24.9191
76.9847   24.9191
77.2355   24.9190
77.4862   24.9188
77.7370   24.9188
77.9878   24.9188
78.2385   24.9187
78.4893   24.9188
78.7401   24.9188
78.9908   24.9187
79.2416   24.9183
79.4924   24.9181
79.7431   24.9182
79.9939   24.9185
80.2446   24.9190
80.4954   24.9196
80.7462   24.9188
80.9969   24.9163
81.2477   24.9157
81.4985   24.9121
81.7492   24.9102
82.0000   24.9108



==> matlabPlots/trajectory1/position_BS_x.txt <==
 0  -15.0000
0.0500  -15.0000
0.1000  -15.0000
0.1500  -15.0000
0.2000  -15.0000
0.2500  -15.0000
0.3000  -15.0000
0.3500  -15.0000
0.4000  -15.0000
0.4500  -15.0000
0.5000  -15.0000
0.5500  -15.0000
0.6000  -15.0000
0.6500  -15.0000
0.7000  -15.0000
0.7500  -15.0000
0.8000  -15.0000
0.8500  -15.0000
0.9000  -15.0000
0.9500  -15.0000
1.0000  -15.0000
1.0500  -15.0000
1.1000  -15.0000
1.1500  -15.0000
1.2000  -15.0000
1.2500  -15.0000
1.3000  -15.0000
1.3500  -15.0000
1.4000  -15.0000
1.4500  -15.0000
1.5000  -15.0000
1.5500  -15.0000
1.6000  -15.0000
1.6500  -15.0000
1.7000  -15.0000
1.7500  -15.0000
1.8000  -15.0000
1.8500  -15.0000
1.9000  -15.0000
1.9500  -15.0000
2.0000  -15.0000
2.0500  -15.0000
2.1000  -15.0000
2.1500  -15.0000
2.2000  -15.0000
2.2500  -15.0000
2.3000  -15.0000
2.3500  -15.0000
2.4000  -15.0000
2.4500  -15.0000
2.5000  -15.0000
2.5500  -15.0000
2.6000  -15.0000
2.6500  -15.0000
2.7000  -15.0000
2.7500  -15.0000
2.8000  -15.0000
2.8500  -15.0000
2.9000  -15.0000
2.9500  -15.0000
3.0000  -15.0000
3.0500  -15.0000
3.1000  -15.0000
3.1500  -15.0000
3.2000  -15.0000
3.2500  -15.0000
3.3000  -15.0000
3.3500  -15.0000
3.4000  -15.0000
3.4500  -15.0000
3.5000  -15.0000
3.5500  -15.0000
3.6000  -15.0000
3.6500  -15.0000
3.7000  -15.0000
3.7500  -15.0000
3.8000  -15.0000
3.8500  -15.0000
3.9000  -15.0000
3.9500  -15.0000
4.0000  -15.0000
4.0500  -15.0000
4.1000  -15.0000
4.1500  -15.0000
4.2000  -15.0000
4.2500  -15.0000
4.3000  -15.0000
4.3500  -15.0000
4.4000  -15.0000
4.4500  -15.0000
4.5000  -15.0000
4.5500  -15.0000
4.6000  -15.0000
4.6500  -15.0000
4.7000  -15.0000
4.7500  -15.0000
4.8000  -15.0000
4.8500  -15.0000
4.9000  -15.0000
4.9500  -15.0000
5.0000  -15.0000
5.0500  -15.0000
5.1000  -15.0000
5.1500  -15.0000
5.2000  -15.0000
5.2500  -15.0000
5.3000  -15.0000
5.3500  -15.0000
5.4000  -15.0000
5.4500  -15.0000
5.5000  -15.0000
5.5500  -15.0000
5.6000  -15.0000
5.6500  -15.0000
5.7000  -15.0000
5.7500  -15.0000
5.8000  -15.0000
5.8500  -15.0000
5.9000  -15.0000
5.9500  -15.0000
6.0000  -15.0000
6.0500  -15.0000
6.1000  -15.0000
6.1500  -15.0000
6.2000  -15.0000
6.2500  -15.0000
6.3000  -15.0000
6.3500  -15.0000
6.4000  -15.0000
6.4500  -15.0000
6.5000  -15.0000
6.5500  -15.0000
6.6000  -15.0000
6.6500  -15.0000
6.7000  -15.0000
6.7500  -15.0000
6.8000  -15.0000
6.8500  -15.0000
6.9000  -15.0000
6.9500  -15.0000
7.0000  -15.0000
7.0500  -15.0000
7.1000  -15.0000
7.1500  -15.0000
7.2000  -15.0000
7.2500  -15.0000
7.3000  -15.0000
7.3500  -15.0000
7.4000  -15.0000
7.4500  -15.0000
7.5000  -15.0000
7.5500  -15.0000
7.6000  -15.0000
7.6500  -15.0000
7.7000  -15.0000
7.7500  -15.0000
7.8000  -15.0000
7.8500  -15.0000
7.9000  -15.0000
7.9500  -15.0000
8.0000  -15.0000
8.0500  -15.0000
8.1000  -15.0000
8.1500  -15.0000
8.2000  -15.0000
8.2500  -15.0000
8.3000  -15.0000
8.3500  -15.0000
8.4000  -15.0000
8.4500  -15.0000
8.5000  -15.0000
8.5500  -15.0000
8.6000  -15.0000
8.6500  -15.0000
8.7000  -15.0000
8.7500  -15.0000
8.8000  -15.0000
8.8500  -15.0000
8.9000  -15.0000
8.9500  -15.0000
9.0000  -15.0000
9.0500  -15.0000
9.1000  -15.0000
9.1500  -15.0000
9.2000  -15.0000
9.2500  -15.0000
9.3000  -15.0000
9.3500  -15.0000
9.4000  -15.0000
9.4500  -15.0000
9.5000  -15.0000
9.5500  -15.0000
9.6000  -15.0000
9.6500  -15.0000
9.7000  -15.0000
9.7500  -15.0000
9.8000  -15.0000
9.8500  -15.0000
9.9000  -15.0000
9.9500  -15.0000
10.0000  -15.0000
10.0500  -15.0000
10.1000  -15.0000
10.1500  -15.0000
10.2000  -15.0000
10.2500  -15.0000
10.3000  -15.0000
10.3500  -15.0000
10.4000  -15.0000
10.4500  -15.0000
10.5000  -15.0000
10.5500  -15.0000
10.6000  -15.0000
10.6500  -15.0000
10.7000  -15.0000
10.7500  -15.0000
10.8000  -15.0000
10.8500  -15.0000
10.9000  -15.0000
10.9500  -15.0000
11.0000  -15.0000
11.0500  -15.0000
11.1000  -15.0000
11.1500  -15.0000
11.2000  -15.0000
11.2500  -15.0000
11.3000  -15.0000
11.3500  -15.0000
11.4000  -15.0000
11.4500  -15.0000
11.5000  -15.0000
11.5500  -15.0000
11.6000  -15.0000
11.6500  -15.0000
11.7000  -15.0000
11.7500  -15.0000
11.8000  -15.0000
11.8500  -15.0000
11.9000  -15.0000
11.9500  -15.0000
12.0000  -15.0000
12.0500  -15.0000
12.1000  -15.0000
12.1500  -15.0000
12.2000  -15.0000
12.2500  -15.0000
12.3000  -15.0000
12.3500  -15.0000
12.4000  -15.0000
12.4500  -15.0000
12.5000  -15.0000
12.5500  -15.0000
12.6000  -15.0000
12.6500  -15.0000
12.7000  -15.0000
12.7500  -15.0000
12.8000  -15.0000
12.8500  -15.0000
12.9000  -15.0000
12.9500  -15.0000
13.0000  -15.0000
13.0500  -15.0000
13.1000  -15.0000
13.1500  -15.0000
13.2000  -15.0000
13.2500  -15.0000
13.3000  -15.0000
13.3500  -15.0000
13.4000  -15.0000
13.4500  -15.0000
13.5000  -15.0000
13.5500  -15.0000
13.6000  -15.0000
13.6500  -15.0000
13.7000  -15.0000
13.7500  -15.0000
13.8000  -15.0000
13.8500  -15.0000
13.9000  -15.0000
13.9500  -15.0000
14.0000  -15.0000
14.0500  -15.0000
14.1000  -15.0000
14.1500  -15.0000
14.2000  -15.0000
14.2500  -15.0000
14.3000  -15.0000
14.3500  -15.0000
14.4000  -15.0000
14.4500  -15.0000
14.5000  -15.0000
14.5500  -15.0000
14.6000  -15.0000
14.6500  -15.0000
14.7000  -15.0000
14.7500  -15.0000
14.8000  -15.0000
14.8500  -15.0000
14.9000  -15.0000
14.9500  -15.0000
15.0000  -15.0000
15.0500  -15.0000
15.1000  -15.0000
15.1500  -15.0000
15.2000  -15.0000
15.2500  -15.0000
15.3000  -15.0000
15.3500  -15.0000
15.4000  -15.0000
15.4500  -15.0000
15.5000  -15.0000
15.5500  -15.0000
15.6000  -15.0000
15.6500  -15.0000
15.7000  -15.0000
15.7500  -15.0000
15.8000  -15.0000
15.8500  -15.0000
15.9000  -15.0000
15.9500  -15.0000
16.0000  -15.0000
16.0500  -15.0000
16.1000  -15.0000
16.1500  -15.0000
16.2000  -15.0000
16.2500  -15.0000
16.3000  -15.0000
16.3500  -15.0000
16.4000  -15.0000
16.4500  -15.0000
16.5000  -15.0000
16.5500  -15.0000
16.6000  -15.0000
16.6500  -15.0000
16.7000  -15.0000
16.7500  -15.0000
16.8000  -15.0000
16.8500  -15.0000
16.9000  -15.0000
16.9500  -15.0000
17.0000  -15.0000
17.0500  -15.0000
17.1000  -15.0000
17.1500  -15.0000
17.2000  -15.0000
17.2500  -15.0000
17.3000  -15.0000
17.3500  -15.0000
17.4000  -15.0000
17.4500  -15.0000
17.5000  -15.0000
17.5500  -15.0000
17.6000  -15.0000
17.6500  -15.0000
17.7000  -15.0000
17.7500  -15.0000
17.8000  -15.0000
17.8500  -15.0000
17.9000  -15.0000
17.9500  -15.0000
18.0000  -15.0000



==> matlabPlots/trajectory1/position_UAV1_x.txt <==

 0         0
0.0500         0
0.1000   -0.0004
0.1500   -0.0031
0.2000   -0.0099
0.2500   -0.0226
0.3000   -0.0424
0.3500   -0.0703
0.4000   -0.1070
0.4500   -0.1530
0.5000   -0.2085
0.5500   -0.2735
0.6000   -0.3477
0.6500   -0.4308
0.7000   -0.5222
0.7500   -0.6213
0.8000   -0.7270
0.8500   -0.8386
0.9000   -0.9549
0.9500   -1.0749
1.0000   -1.1972
1.0500   -1.3209
1.1000   -1.4448
1.1500   -1.5694
1.2000   -1.6951
1.2500   -1.8224
1.3000   -1.9517
1.3500   -2.0832
1.4000   -2.2172
1.4500   -2.3537
1.5000   -2.4928
1.5500   -2.6346
1.6000   -2.7789
1.6500   -2.9256
1.7000   -3.0746
1.7500   -3.2258
1.8000   -3.3787
1.8500   -3.5333
1.9000   -3.6892
1.9500   -3.8461
2.0000   -4.0037
2.0500   -4.1616
2.1000   -4.3191
2.1500   -4.4744
2.2000   -4.6255
2.2500   -4.7708
2.3000   -4.9090
2.3500   -5.0391
2.4000   -5.1603
2.4500   -5.2723
2.5000   -5.3748
2.5500   -5.4678
2.6000   -5.5515
2.6500   -5.6263
2.7000   -5.6929
2.7500   -5.7518
2.8000   -5.8040
2.8500   -5.8504
2.9000   -5.8921
2.9500   -5.9301
3.0000   -5.9657
3.0500   -6.0000
3.1000   -6.0339
3.1500   -6.0667
3.2000   -6.0973
3.2500   -6.1248
3.3000   -6.1487
3.3500   -6.1685
3.4000   -6.1836
3.4500   -6.1940
3.5000   -6.1994
3.5500   -6.2000
3.6000   -6.1958
3.6500   -6.1869
3.7000   -6.1738
3.7500   -6.1568
3.8000   -6.1362
3.8500   -6.1127
3.9000   -6.0867
3.9500   -6.0589
4.0000   -6.0298
4.0500   -6.0000
4.1000   -5.9703
4.1500   -5.9417
4.2000   -5.9149
4.2500   -5.8908
4.3000   -5.8698
4.3500   -5.8526
4.4000   -5.8393
4.4500   -5.8303
4.5000   -5.8255
4.5500   -5.8250
4.6000   -5.8287
4.6500   -5.8364
4.7000   -5.8479
4.7500   -5.8628
4.8000   -5.8808
4.8500   -5.9014
4.9000   -5.9241
4.9500   -5.9485
5.0000   -5.9740
5.0500   -6.0000
5.1000   -6.0260
5.1500   -6.0511
5.2000   -6.0745
5.2500   -6.0956
5.3000   -6.1139
5.3500   -6.1290
5.4000   -6.1406
5.4500   -6.1485
5.5000   -6.1527
5.5500   -6.1531
5.6000   -6.1499
5.6500   -6.1431
5.7000   -6.1331
5.7500   -6.1200
5.8000   -6.1043
5.8500   -6.0863
5.9000   -6.0664
5.9500   -6.0451
6.0000   -6.0228
6.0500   -6.0000
6.1000   -5.9773
6.1500   -5.9553
6.2000   -5.9348
6.2500   -5.9164
6.3000   -5.9004
6.3500   -5.8871
6.4000   -5.8770
6.4500   -5.8700
6.5000   -5.8664
6.5500   -5.8660
6.6000   -5.8689
6.6500   -5.8748
6.7000   -5.8836
6.7500   -5.8950
6.8000   -5.9087
6.8500   -5.9245
6.9000   -5.9419
6.9500   -5.9606
7.0000   -5.9801
7.0500   -6.0000
7.1000   -6.0199
7.1500   -6.0391
7.2000   -6.0570
7.2500   -6.0732
7.3000   -6.0872
7.3500   -6.0988
7.4000   -6.1076
7.4500   -6.1137
7.5000   -6.1169
7.5500   -6.1172
7.6000   -6.1148
7.6500   -6.1096
7.7000   -6.1019
7.7500   -6.0919
7.8000   -6.0799
7.8500   -6.0661
7.9000   -6.0508
7.9500   -6.0345
8.0000   -6.0174
8.0500   -6.0000
8.1000   -5.9826
8.1500   -5.9658
8.2000   -5.9501
8.2500   -5.9360
8.3000   -5.9237
8.3500   -5.9136
8.4000   -5.9058
8.4500   -5.9005
8.5000   -5.8977
8.5500   -5.8974
8.6000   -5.8996
8.6500   -5.9041
8.7000   -5.9108
8.7500   -5.9196
8.8000   -5.9301
8.8500   -5.9422
8.9000   -5.9555
8.9500   -5.9698
9.0000   -5.9847
9.0500   -6.0000
9.1000   -6.0152
9.1500   -6.0299
9.2000   -6.0437
9.2500   -6.0560
9.3000   -6.0668
9.3500   -6.0756
9.4000   -6.0824
9.4500   -6.0871
9.5000   -6.0895
9.5500   -6.0898
9.6000   -6.0879
9.6500   -6.0839
9.7000   -6.0780
9.7500   -6.0704
9.8000   -6.0611
9.8500   -6.0506
9.9000   -6.0389
9.9500   -6.0264
10.0000   -6.0134
10.0500   -6.0000
10.1000   -5.9867
10.1500   -5.9738
10.2000   -5.9618
10.2500   -5.9510
10.3000   -5.9416
10.3500   -5.9338
10.4000   -5.9279
10.4500   -5.9238
10.5000   -5.9217
10.5500   -5.9215
10.6000   -5.9231
10.6500   -5.9266
10.7000   -5.9317
10.7500   -5.9384
10.8000   -5.9465
10.8500   -5.9557
10.9000   -5.9659
10.9500   -5.9769
11.0000   -5.9883
11.0500   -6.0000
11.1000   -6.0117
11.1500   -6.0229
11.2000   -6.0334
11.2500   -6.0429
11.3000   -6.0511
11.3500   -6.0579
11.4000   -6.0631
11.4500   -6.0667
11.5000   -6.0685
11.5500   -6.0687
11.6000   -6.0673
11.6500   -6.0642
11.7000   -6.0597
11.7500   -6.0539
11.8000   -6.0468
11.8500   -6.0387
11.9000   -6.0298
11.9500   -6.0202
12.0000   -6.0102
12.0500   -6.0000
12.1000   -5.9898
12.1500   -5.9800
12.2000   -5.9708
12.2500   -5.9625
12.3000   -5.9553
12.3500   -5.9493
12.4000   -5.9448
12.4500   -5.9417
12.5000   -5.9400
12.5500   -5.9399
12.6000   -5.9411
12.6500   -5.9438
12.7000   -5.9477
12.7500   -5.9529
12.8000   -5.9590
12.8500   -5.9661
12.9000   -5.9739
12.9500   -5.9823
13.0000   -5.9911
13.0500   -6.0000
13.1000   -6.0089
13.1500   -6.0175
13.2000   -6.0256
13.2500   -6.0328
13.3000   -6.0391
13.3500   -6.0443
13.4000   -6.0483
13.4500   -6.0510
13.5000   -6.0525
13.5500   -6.0526
13.6000   -6.0515
13.6500   -6.0492
13.7000   -6.0457
13.7500   -6.0412
13.8000   -6.0358
13.8500   -6.0297
13.9000   -6.0228
13.9500   -6.0155
14.0000   -6.0078
14.0500   -6.0000
14.1000   -5.9922
14.1500   -5.9846
14.2000   -5.9776
14.2500   -5.9713
14.3000   -5.9658
14.3500   -5.9612
14.4000   -5.9577
14.4500   -5.9553
14.5000   -5.9541
14.5500   -5.9540
14.6000   -5.9549
14.6500   -5.9570
14.7000   -5.9600
14.7500   -5.9639
14.8000   -5.9686
14.8500   -5.9741
14.9000   -5.9800
14.9500   -5.9864
15.0000   -5.9931
15.0500   -6.0000
15.1000   -6.0068
15.1500   -6.0134
15.2000   -6.0196
15.2500   -6.0251
15.3000   -6.0300
15.3500   -6.0339
15.4000   -6.0370
15.4500   -6.0391
15.5000   -6.0402
15.5500   -6.0403
15.6000   -6.0394
15.6500   -6.0377
15.7000   -6.0350
15.7500   -6.0316
15.8000   -6.0274
15.8500   -6.0227
15.9000   -6.0175
15.9500   -6.0119
16.0000   -6.0060
16.0500   -6.0000
16.1000   -5.9940
16.1500   -5.9882
16.2000   -5.9829
16.2500   -5.9780
16.3000   -5.9738
16.3500   -5.9703
16.4000   -5.9676
16.4500   -5.9658
16.5000   -5.9649
16.5500   -5.9648
16.6000   -5.9655
16.6500   -5.9671
16.7000   -5.9694
16.7500   -5.9724
16.8000   -5.9760
16.8500   -5.9801
16.9000   -5.9847
16.9500   -5.9896
17.0000   -5.9948
17.0500   -6.0000
17.1000   -6.0052
17.1500   -6.0103
17.2000   -6.0150
17.2500   -6.0193
17.3000   -6.0229
17.3500   -6.0260
17.4000   -6.0283
17.4500   -6.0299
17.5000   -6.0308
17.5500   -6.0308
17.6000   -6.0302
17.6500   -6.0288
17.7000   -6.0268
17.7500   -6.0242
17.8000   -6.0210
17.8500   -6.0174
17.9000   -6.0134
17.9500   -6.0091
18.0000   -6.0046



==> matlabPlots/trajectory1/position_UAV2_x.txt <==
 0         0
0.0500    0.0000
0.1000    0.0001
0.1500    0.0002
0.2000    0.0004
0.2500    0.0007
0.3000    0.0007
0.3500    0.0007
0.4000    0.0009
0.4500    0.0014
0.5000    0.0024
0.5500    0.0042
0.6000    0.0068
0.6500    0.0103
0.7000    0.0148
0.7500    0.0204
0.8000    0.0271
0.8500    0.0350
0.9000    0.0440
0.9500    0.0542
1.0000    0.0657
1.0500    0.0784
1.1000    0.0923
1.1500    0.1076
1.2000    0.1242
1.2500    0.1421
1.3000    0.1613
1.3500    0.1820
1.4000    0.2041
1.4500    0.2276
1.5000    0.2527
1.5500    0.2792
1.6000    0.3072
1.6500    0.3368
1.7000    0.3680
1.7500    0.4007
1.8000    0.4351
1.8500    0.4712
1.9000    0.5088
1.9500    0.5482
2.0000    0.5892
2.0500    0.6319
2.1000    0.6763
2.1500    0.7223
2.2000    0.7700
2.2500    0.8194
2.3000    0.8704
2.3500    0.9230
2.4000    0.9773
2.4500    1.0331
2.5000    1.0905
2.5500    1.1494
2.6000    1.2098
2.6500    1.2717
2.7000    1.3350
2.7500    1.3997
2.8000    1.4657
2.8500    1.5331
2.9000    1.6017
2.9500    1.6715
3.0000    1.7424
3.0500    1.8145
3.1000    1.8876
3.1500    1.9618
3.2000    2.0369
3.2500    2.1129
3.3000    2.1897
3.3500    2.2674
3.4000    2.3458
3.4500    2.4249
3.5000    2.5046
3.5500    2.5849
3.6000    2.6657
3.6500    2.7470
3.7000    2.8288
3.7500    2.9109
3.8000    2.9933
3.8500    3.0760
3.9000    3.1590
3.9500    3.2421
4.0000    3.3253
4.0500    3.4086
4.1000    3.4919
4.1500    3.5752
4.2000    3.6584
4.2500    3.7416
4.3000    3.8246
4.3500    3.9074
4.4000    3.9900
4.4500    4.0723
4.5000    4.1543
4.5500    4.2360
4.6000    4.3173
4.6500    4.3983
4.7000    4.4788
4.7500    4.5588
4.8000    4.6383
4.8500    4.7172
4.9000    4.7955
4.9500    4.8732
5.0000    4.9502
5.0500    5.0266
5.1000    5.1023
5.1500    5.1773
5.2000    5.2517
5.2500    5.3253
5.3000    5.3983
5.3500    5.4705
5.4000    5.5421
5.4500    5.6129
5.5000    5.6830
5.5500    5.7524
5.6000    5.8211
5.6500    5.8892
5.7000    5.9565
5.7500    6.0231
5.8000    6.0891
5.8500    6.1544
5.9000    6.2190
5.9500    6.2829
6.0000    6.3463
6.0500    6.4090
6.1000    6.4710
6.1500    6.5325
6.2000    6.5934
6.2500    6.6537
6.3000    6.7135
6.3500    6.7727
6.4000    6.8313
6.4500    6.8895
6.5000    6.9472
6.5500    7.0044
6.6000    7.0611
6.6500    7.1174
6.7000    7.1732
6.7500    7.2286
6.8000    7.2837
6.8500    7.3384
6.9000    7.3927
6.9500    7.4467
7.0000    7.5003
7.0500    7.5537
7.1000    7.6068
7.1500    7.6596
7.2000    7.7121
7.2500    7.7644
7.3000    7.8165
7.3500    7.8685
7.4000    7.9202
7.4500    7.9717
7.5000    8.0231
7.5500    8.0744
7.6000    8.1255
7.6500    8.1766
7.7000    8.2275
7.7500    8.2784
7.8000    8.3292
7.8500    8.3799
7.9000    8.4306
7.9500    8.4813
8.0000    8.5319
8.0500    8.5826
8.1000    8.6332
8.1500    8.6839
8.2000    8.7346
8.2500    8.7853
8.3000    8.8360
8.3500    8.8868
8.4000    8.9377
8.4500    8.9886
8.5000    9.0396
8.5500    9.0907
8.6000    9.1419
8.6500    9.1931
8.7000    9.2445
8.7500    9.2959
8.8000    9.3475
8.8500    9.3991
8.9000    9.4509
8.9500    9.5027
9.0000    9.5547
9.0500    9.6068
9.1000    9.6590
9.1500    9.7113
9.2000    9.7638
9.2500    9.8164
9.3000    9.8690
9.3500    9.9219
9.4000    9.9748
9.4500   10.0278
9.5000   10.0808
9.5500   10.1339
9.6000   10.1870
9.6500   10.2401
9.7000   10.2932
9.7500   10.3463
9.8000   10.3995
9.8500   10.4527
9.9000   10.5060
9.9500   10.5593
10.0000   10.6126
10.0500   10.6659
10.1000   10.7193
10.1500   10.7727
10.2000   10.8262
10.2500   10.8797
10.3000   10.9333
10.3500   10.9869
10.4000   11.0405
10.4500   11.0942
10.5000   11.1479
10.5500   11.2017
10.6000   11.2555
10.6500   11.3094
10.7000   11.3633
10.7500   11.4172
10.8000   11.4712
10.8500   11.5252
10.9000   11.5793
10.9500   11.6334
11.0000   11.6875
11.0500   11.7417
11.1000   11.7959
11.1500   11.8501
11.2000   11.9044
11.2500   11.9587
11.3000   12.0130
11.3500   12.0673
11.4000   12.1217
11.4500   12.1761
11.5000   12.2305
11.5500   12.2850
11.6000   12.3395
11.6500   12.3939
11.7000   12.4484
11.7500   12.5030
11.8000   12.5575
11.8500   12.6120
11.9000   12.6666
11.9500   12.7211
12.0000   12.7757
12.0500   12.8303
12.1000   12.8848
12.1500   12.9394
12.2000   12.9940
12.2500   13.0486
12.3000   13.1031
12.3500   13.1577
12.4000   13.2123
12.4500   13.2668
12.5000   13.3214
12.5500   13.3759
12.6000   13.4305
12.6500   13.4850
12.7000   13.5395
12.7500   13.5940
12.8000   13.6485
12.8500   13.7030
12.9000   13.7575
12.9500   13.8119
13.0000   13.8663
13.0500   13.9207
13.1000   13.9751
13.1500   14.0295
13.2000   14.0839
13.2500   14.1382
13.3000   14.1925
13.3500   14.2468
13.4000   14.3011
13.4500   14.3554
13.5000   14.4096
13.5500   14.4638
13.6000   14.5180
13.6500   14.5722
13.7000   14.6263
13.7500   14.6805
13.8000   14.7346
13.8500   14.7887
13.9000   14.8427
13.9500   14.8968
14.0000   14.9508
14.0500   15.0048
14.1000   15.0588
14.1500   15.1127
14.2000   15.1665
14.2500   15.2202
14.3000   15.2737
14.3500   15.3272
14.4000   15.3805
14.4500   15.4337
14.5000   15.4869
14.5500   15.5399
14.6000   15.5928
14.6500   15.6457
14.7000   15.6985
14.7500   15.7512
14.8000   15.8038
14.8500   15.8564
14.9000   15.9089
14.9500   15.9614
15.0000   16.0139
15.0500   16.0663
15.1000   16.1186
15.1500   16.1710
15.2000   16.2233
15.2500   16.2755
15.3000   16.3278
15.3500   16.3801
15.4000   16.4323
15.4500   16.4846
15.5000   16.5368
15.5500   16.5891
15.6000   16.6413
15.6500   16.6936
15.7000   16.7459
15.7500   16.7982
15.8000   16.8505
15.8500   16.9029
15.9000   16.9552
15.9500   17.0076
16.0000   17.0601
16.0500   17.1125
16.1000   17.1650
16.1500   17.2175
16.2000   17.2701
16.2500   17.3227
16.3000   17.3753
16.3500   17.4280
16.4000   17.4807
16.4500   17.5335
16.5000   17.5863
16.5500   17.6392
16.6000   17.6921
16.6500   17.7450
16.7000   17.7980
16.7500   17.8511
16.8000   17.9041
16.8500   17.9573
16.9000   18.0104
16.9500   18.0636
17.0000   18.1169
17.0500   18.1702
17.1000   18.2236
17.1500   18.2769
17.2000   18.3304
17.2500   18.3838
17.3000   18.4374
17.3500   18.4909
17.4000   18.5445
17.4500   18.5981
17.5000   18.6518
17.5500   18.7055
17.6000   18.7592
17.6500   18.8130
17.7000   18.8668
17.7500   18.9206
17.8000   18.9744
17.8500   19.0283
17.9000   19.0822
17.9500   19.1361
18.0000   19.1901



==> matlabPlots/trajectory2/SNR_UAV1.txt <==
 0   28.5754
0.2508   28.5649
0.5015   28.4771
0.7523   28.2780
1.0031   27.9978
1.2538   27.7062
1.5046   27.4568
1.7554   27.2625
2.0061   27.1040
2.2569   26.9552
2.5076   26.8049
2.7584   26.6532
3.0092   26.5035
3.2599   26.3600
3.5107   26.2255
3.7615   26.0998
4.0122   25.9812
4.2630   25.8675
4.5138   25.7575
4.7645   25.6508
5.0153   25.5474
5.2661   25.4474
5.5168   25.3510
5.7676   25.2580
6.0183   25.1680
6.2691   25.0808
6.5199   24.9962
6.7706   24.9139
7.0214   24.8339
7.2722   24.7560
7.5229   24.6801
7.7737   24.6063
8.0245   24.5342
8.2752   24.4639
8.5260   24.3953
8.7768   24.3283
9.0275   24.2628
9.2783   24.1988
9.5291   24.1362
9.7798   24.0749
10.0306   24.0148
10.2813   23.9560
10.5321   23.8984
10.7829   23.8418
11.0336   23.7864
11.2844   23.7320
11.5352   23.6785
11.7859   23.6261
12.0367   23.5745
12.2875   23.5239
12.5382   23.4741
12.7890   23.4252
13.0398   23.3770
13.2905   23.3297
13.5413   23.2831
13.7920   23.2372
14.0428   23.1920
14.2936   23.1476
14.5443   23.1037
14.7951   23.0605
15.0459   23.0180
15.2966   22.9779
15.5474   22.9518
15.7982   22.9446
16.0489   22.9509
16.2997   22.9603
16.5505   22.9661
16.8012   22.9671
17.0520   22.9646
17.3028   22.9613
17.5535   22.9593
17.8043   22.9590
18.0550   22.9599
18.3058   22.9610
18.5566   22.9617
18.8073   22.9619
19.0581   22.9615
19.3089   22.9611
19.5596   22.9609
19.8104   22.9608
20.0612   22.9610
20.3119   22.9611
20.5627   22.9612
20.8135   22.9612
21.0642   22.9612
21.3150   22.9612
21.5657   22.9612
21.8165   22.9612
22.0673   22.9612
22.3180   22.9612
22.5688   22.9612
22.8196   22.9612
23.0703   22.9613
23.3211   22.9613
23.5719   22.9612
23.8226   22.9611
24.0734   22.9609
24.3242   22.9606
24.5749   22.9601
24.8257   22.9593
25.0765   22.9582
25.3272   22.9570
25.5780   22.9554
25.8287   22.9533
26.0795   22.9507
26.3303   22.9481
26.5810   22.9450
26.8318   22.9413
27.0826   22.9373
27.3333   22.9331
27.5841   22.9285
27.8349   22.9233
28.0856   22.9178
28.3364   22.9122
28.5872   22.9061
28.8379   22.8995
29.0887   22.8924
29.3394   22.8852
29.5902   22.8776
29.8410   22.8696
30.0917   22.8613
30.3425   22.8528
30.5933   22.8438
30.8440   22.8342
31.0948   22.8242
31.3456   22.8140
31.5963   22.8035
31.8471   22.7924
32.0979   22.7810
32.3486   22.7694
32.5994   22.7574
32.8502   22.7448
33.1009   22.7318
33.3517   22.7188
33.6024   22.7054
33.8532   22.6917
34.1040   22.6778
34.3547   22.6638
34.6055   22.6496
34.8563   22.6350
35.1070   22.6203
35.3578   22.6055
35.6086   22.5906
35.8593   22.5757
36.1101   22.5607
36.3609   22.5458
36.6116   22.5311
36.8624   22.5164
37.1131   22.5020
37.3639   22.4876
37.6147   22.4734
37.8654   22.4593
38.1162   22.4453
38.3670   22.4315
38.6177   22.4178
38.8685   22.4044
39.1193   22.3911
39.3700   22.3780
39.6208   22.3651
39.8716   22.3526
40.1223   22.3402
40.3731   22.3280
40.6239   22.3161
40.8746   22.3044
41.1254   22.2929
41.3761   22.2815
41.6269   22.2704
41.8777   22.2597
42.1284   22.2493
42.3792   22.2390
42.6300   22.2289
42.8807   22.2192
43.1315   22.2098
43.3823   22.2005
43.6330   22.1915
43.8838   22.1831
44.1346   22.1750
44.3853   22.1671
44.6361   22.1595
44.8869   22.1524
45.1376   22.1456
45.3884   22.1390
45.6391   22.1327
45.8899   22.1271
46.1407   22.1219
46.3914   22.1168
46.6422   22.1121
46.8930   22.1079
47.1437   22.1041
47.3945   22.1004
47.6453   22.0970
47.8960   22.0941
48.1468   22.0916
48.3976   22.0892
48.6483   22.0870
48.8991   22.0851
49.1498   22.0834
49.4006   22.0819
49.6514   22.0804
49.9021   22.0792
50.1529   22.0782
50.4037   22.0771
50.6544   22.0762
50.9052   22.0755
51.1560   22.0748
51.4067   22.0742
51.6575   22.0736
51.9083   22.0732
52.1590   22.0728
52.4098   22.0725
52.6606   22.0721
52.9113   22.0718
53.1621   22.0716
53.4128   22.0713
53.6636   22.0711
53.9144   22.0708
54.1651   22.0706
54.4159   22.0704
54.6667   22.0701
54.9174   22.0699
55.1682   22.0697
55.4190   22.0695
55.6697   22.0693
55.9205   22.0691
56.1713   22.0689
56.4220   22.0687
56.6728   22.0685
56.9235   22.0684
57.1743   22.0682
57.4251   22.0680
57.6758   22.0678
57.9266   22.0676
58.1774   22.0675
58.4281   22.0673
58.6789   22.0672
58.9297   22.0670
59.1804   22.0669
59.4312   22.0667
59.6820   22.0666
59.9327   22.0665
60.1835   22.0663
60.4343   22.0662
60.6850   22.0661
60.9358   22.0660
61.1865   22.0660
61.4373   22.0659
61.6881   22.0658
61.9388   22.0658
62.1896   22.0658
62.4404   22.0657
62.6911   22.0657
62.9419   22.0657
63.1927   22.0657
63.4434   22.0657
63.6942   22.0657
63.9450   22.0657
64.1957   22.0657
64.4465   22.0657
64.6972   22.0657
64.9480   22.0657
65.1988   22.0657
65.4495   22.0657
65.7003   22.0657
65.9511   22.0658
66.2018   22.0658
66.4526   22.0658
66.7034   22.0659
66.9541   22.0659
67.2049   22.0660
67.4557   22.0660
67.7064   22.0661
67.9572   22.0661
68.2080   22.0662
68.4587   22.0662
68.7095   22.0662
68.9602   22.0663
69.2110   22.0663
69.4618   22.0663
69.7125   22.0664
69.9633   22.0664
70.2141   22.0664
70.4648   22.0664
70.7156   22.0664
70.9664   22.0665
71.2171   22.0665
71.4679   22.0665
71.7187   22.0665
71.9694   22.0666
72.2202   22.0666
72.4709   22.0666
72.7217   22.0666
72.9725   22.0666
73.2232   22.0667
73.4740   22.0667
73.7248   22.0667
73.9755   22.0667
74.2263   22.0668
74.4771   22.0668
74.7278   22.0668
74.9786   22.0669
75.2294   22.0669
75.4801   22.0669
75.7309   22.0669
75.9817   22.0669
76.2324   22.0670
76.4832   22.0670
76.7339   22.0671
76.9847   22.0671
77.2355   22.0671
77.4862   22.0671
77.7370   22.0671
77.9878   22.0672
78.2385   22.0672
78.4893   22.0672
78.7401   22.0672
78.9908   22.0672
79.2416   22.0673
79.4924   22.0673
79.7431   22.0673
79.9939   22.0673
80.2446   22.0672
80.4954   22.0672
80.7462   22.0672
80.9969   22.0674
81.2477   22.0676
81.4985   22.0677
81.7492   22.0675
82.0000   22.0666


==> matlabPlots/trajectory2/SNR_UAV2.txt <==
 0   21.7416
0.2508   21.7435
0.5015   21.7588
0.7523   21.7923
1.0031   21.8392
1.2538   21.8887
1.5046   21.9351
1.7554   21.9776
2.0061   22.0176
2.2569   22.0575
2.5076   22.0990
2.7584   22.1430
3.0092   22.1891
3.2599   22.2362
3.5107   22.2835
3.7615   22.3309
4.0122   22.3783
4.2630   22.4266
4.5138   22.4758
4.7645   22.5262
5.0153   22.5775
5.2661   22.6298
5.5168   22.6829
5.7676   22.7368
6.0183   22.7916
6.2691   22.8476
6.5199   22.9047
6.7706   22.9630
7.0214   23.0224
7.2722   23.0831
7.5229   23.1451
7.7737   23.2086
8.0245   23.2732
8.2752   23.3393
8.5260   23.4071
8.7768   23.4765
9.0275   23.5477
9.2783   23.6205
9.5291   23.6953
9.7798   23.7721
10.0306   23.8510
10.2813   23.9320
10.5321   24.0155
10.7829   24.1014
11.0336   24.1900
11.2844   24.2813
11.5352   24.3757
11.7859   24.4732
12.0367   24.5742
12.2875   24.6789
12.5382   24.7874
12.7890   24.9002
13.0398   25.0177
13.2905   25.1401
13.5413   25.2679
13.7920   25.4016
14.0428   25.5418
14.2936   25.6893
14.5443   25.8447
14.7951   26.0091
15.0459   26.1835
15.2966   26.3604
15.5474   26.4830
15.7982   26.5181
16.0489   26.4874
16.2997   26.4426
16.5505   26.4148
16.8012   26.4100
17.0520   26.4218
17.3028   26.4372
17.5535   26.4469
17.8043   26.4483
18.0550   26.4439
18.3058   26.4383
18.5566   26.4348
18.8073   26.4342
19.0581   26.4356
19.3089   26.4375
19.5596   26.4387
19.8104   26.4389
20.0612   26.4383
20.3119   26.4375
20.5627   26.4370
20.8135   26.4369
21.0642   26.4370
21.3150   26.4372
21.5657   26.4374
21.8165   26.4374
22.0673   26.4374
22.3180   26.4365
22.5688   26.4331
22.8196   26.4273
23.0703   26.4155
23.3211   26.4000
23.5719   26.3759
23.8226   26.3450
24.0734   26.3087
24.3242   26.2742
24.5749   26.2414
24.8257   26.2133
25.0765   26.1921
25.3272   26.1796
25.5780   26.1724
25.8287   26.1712
26.0795   26.1765
26.3303   26.1783
26.5810   26.1795
26.8318   26.1817
27.0826   26.1808
27.3333   26.1738
27.5841   26.1616
27.8349   26.1529
28.0856   26.1408
28.3364   26.1269
28.5872   26.1117
28.8379   26.0975
29.0887   26.0833
29.3394   26.0666
29.5902   26.0457
29.8410   26.0312
30.0917   26.0093
30.3425   25.9899
30.5933   25.9638
30.8440   25.9466
31.0948   25.9259
31.3456   25.9049
31.5963   25.8826
31.8471   25.8657
32.0979   25.8464
32.3486   25.8327
32.5994   25.8173
32.8502   25.8155
33.1009   25.8066
33.3517   25.8035
33.6024   25.7974
33.8532   25.8014
34.1040   25.7950
34.3547   25.7873
34.6055   25.7861
34.8563   25.7837
35.1070   25.7771
35.3578   25.7665
35.6086   25.7422
35.8593   25.7370
36.1101   25.7095
36.3609   25.6884
36.6116   25.6642
36.8624   25.6424
37.1131   25.6182
37.3639   25.5995
37.6147   25.5660
37.8654   25.5459
38.1162   25.5219
38.3670   25.5035
38.6177   25.4726
38.8685   25.4584
39.1193   25.4307
39.3700   25.4131
39.6208   25.3862
39.8716   25.3654
40.1223   25.3493
40.3731   25.3291
40.6239   25.3031
40.8746   25.2853
41.1254   25.2616
41.3761   25.2419
41.6269   25.2166
41.8777   25.1984
42.1284   25.1776
42.3792   25.1575
42.6300   25.1322
42.8807   25.1099
43.1315   25.0887
43.3823   25.0689
43.6330   25.0459
43.8838   25.0291
44.1346   25.0084
44.3853   24.9934
44.6361   24.9763
44.8869   24.9610
45.1376   24.9435
45.3884   24.9295
45.6391   24.9161
45.8899   24.9107
46.1407   24.9031
46.3914   24.9041
46.6422   24.9032
46.8930   24.9062
47.1437   24.9085
47.3945   24.9149
47.6453   24.9210
47.8960   24.9266
48.1468   24.9277
48.3976   24.9293
48.6483   24.9296
48.8991   24.9292
49.1498   24.9273
49.4006   24.9254
49.6514   24.9229
49.9021   24.9208
50.1529   24.9182
50.4037   24.9158
50.6544   24.9132
50.9052   24.9111
51.1560   24.9089
51.4067   24.9071
51.6575   24.9049
51.9083   24.9031
52.1590   24.9012
52.4098   24.8997
52.6606   24.8982
52.9113   24.8969
53.1621   24.8959
53.4128   24.8951
53.6636   24.8943
53.9144   24.8938
54.1651   24.8934
54.4159   24.8932
54.6667   24.8930
54.9174   24.8927
55.1682   24.8927
55.4190   24.8927
55.6697   24.8927
55.9205   24.8923
56.1713   24.8923
56.4220   24.8922
56.6728   24.8922
56.9235   24.8921
57.1743   24.8920
57.4251   24.8920
57.6758   24.8920
57.9266   24.8918
58.1774   24.8918
58.4281   24.8920
58.6789   24.8917
58.9297   24.8917
59.1804   24.8914
59.4312   24.8916
59.6820   24.8914
59.9327   24.8911
60.1835   24.8909
60.4343   24.8910
60.6850   24.8908
60.9358   24.8906
61.1865   24.8903
61.4373   24.8902
61.6881   24.8901
61.9388   24.8898
62.1896   24.8896
62.4404   24.8895
62.6911   24.8893
62.9419   24.8892
63.1927   24.8890
63.4434   24.8889
63.6942   24.8889
63.9450   24.8888
64.1957   24.8887
64.4465   24.8887
64.6972   24.8887
64.9480   24.8887
65.1988   24.8886
65.4495   24.8885
65.7003   24.8887
65.9511   24.8886
66.2018   24.8884
66.4526   24.8885
66.7034   24.8884
66.9541   24.8883
67.2049   24.8882
67.4557   24.8882
67.7064   24.8883
67.9572   24.8883
68.2080   24.8884
68.4587   24.8884
68.7095   24.8886
68.9602   24.8887
69.2110   24.8887
69.4618   24.8888
69.7125   24.8889
69.9633   24.8891
70.2141   24.8891
70.4648   24.8893
70.7156   24.8894
70.9664   24.8894
71.2171   24.8894
71.4679   24.8894
71.7187   24.8897
71.9694   24.8896
72.2202   24.8897
72.4709   24.8897
72.7217   24.8898
72.9725   24.8898
73.2232   24.8899
73.4740   24.8899
73.7248   24.8901
73.9755   24.8900
74.2263   24.8901
74.4771   24.8900
74.7278   24.8901
74.9786   24.8903
75.2294   24.8902
75.4801   24.8902
75.7309   24.8904
75.9817   24.8903
76.2324   24.8904
76.4832   24.8902
76.7339   24.8903
76.9847   24.8905
77.2355   24.8905
77.4862   24.8906
77.7370   24.8907
77.9878   24.8908
78.2385   24.8908
78.4893   24.8909
78.7401   24.8910
78.9908   24.8911
79.2416   24.8909
79.4924   24.8909
79.7431   24.8910
79.9939   24.8912
80.2446   24.8914
80.4954   24.8918
80.7462   24.8918
80.9969   24.8914
81.2477   24.8950
81.4985   24.8945
81.7492   24.8958
82.0000   24.8994


==> matlabPlots/trajectory2/position_BS_x.txt <==
 0  -15.0000
0.0500  -15.0000
0.1000  -15.0000
0.1500  -15.0000
0.2000  -15.0000
0.2500  -15.0000
0.3000  -15.0000
0.3500  -15.0000
0.4000  -15.0000
0.4500  -15.0000
0.5000  -15.0000
0.5500  -15.0000
0.6000  -15.0000
0.6500  -15.0000
0.7000  -15.0000
0.7500  -15.0000
0.8000  -15.0000
0.8500  -15.0000
0.9000  -15.0000
0.9500  -15.0000
1.0000  -15.0000
1.0500  -15.0000
1.1000  -15.0000
1.1500  -15.0000
1.2000  -15.0000
1.2500  -15.0000
1.3000  -15.0000
1.3500  -15.0000
1.4000  -15.0000
1.4500  -15.0000
1.5000  -15.0000
1.5500  -15.0000
1.6000  -15.0000
1.6500  -15.0000
1.7000  -15.0000
1.7500  -15.0000
1.8000  -15.0000
1.8500  -15.0000
1.9000  -15.0000
1.9500  -15.0000
2.0000  -15.0000
2.0500  -15.0000
2.1000  -15.0000
2.1500  -15.0000
2.2000  -15.0000
2.2500  -15.0000
2.3000  -15.0000
2.3500  -15.0000
2.4000  -15.0000
2.4500  -15.0000
2.5000  -15.0000
2.5500  -15.0000
2.6000  -15.0000
2.6500  -15.0000
2.7000  -15.0000
2.7500  -15.0000
2.8000  -15.0000
2.8500  -15.0000
2.9000  -15.0000
2.9500  -15.0000
3.0000  -15.0000
3.0500  -15.0000
3.1000  -15.0000
3.1500  -15.0000
3.2000  -15.0000
3.2500  -15.0000
3.3000  -15.0000
3.3500  -15.0000
3.4000  -15.0000
3.4500  -15.0000
3.5000  -15.0000
3.5500  -15.0000
3.6000  -15.0000
3.6500  -15.0000
3.7000  -15.0000
3.7500  -15.0000
3.8000  -15.0000
3.8500  -15.0000
3.9000  -15.0000
3.9500  -15.0000
4.0000  -15.0000
4.0500  -15.0000
4.1000  -15.0000
4.1500  -15.0000
4.2000  -15.0000
4.2500  -15.0000
4.3000  -15.0000
4.3500  -15.0000
4.4000  -15.0000
4.4500  -15.0000
4.5000  -15.0000
4.5500  -15.0000
4.6000  -15.0000
4.6500  -15.0000
4.7000  -15.0000
4.7500  -15.0000
4.8000  -15.0000
4.8500  -15.0000
4.9000  -15.0000
4.9500  -15.0000
5.0000  -15.0000
5.0500  -15.0000
5.1000  -15.0000
5.1500  -15.0000
5.2000  -15.0000
5.2500  -15.0000
5.3000  -15.0000
5.3500  -15.0000
5.4000  -15.0000
5.4500  -15.0000
5.5000  -15.0000
5.5500  -15.0000
5.6000  -15.0000
5.6500  -15.0000
5.7000  -15.0000
5.7500  -15.0000
5.8000  -15.0000
5.8500  -15.0000
5.9000  -15.0000
5.9500  -15.0000
6.0000  -15.0000
6.0500  -15.0000
6.1000  -15.0000
6.1500  -15.0000
6.2000  -15.0000
6.2500  -15.0000
6.3000  -15.0000
6.3500  -15.0000
6.4000  -15.0000
6.4500  -15.0000
6.5000  -15.0000
6.5500  -15.0000
6.6000  -15.0000
6.6500  -15.0000
6.7000  -15.0000
6.7500  -15.0000
6.8000  -15.0000
6.8500  -15.0000
6.9000  -15.0000
6.9500  -15.0000
7.0000  -15.0000
7.0500  -15.0000
7.1000  -15.0000
7.1500  -15.0000
7.2000  -15.0000
7.2500  -15.0000
7.3000  -15.0000
7.3500  -15.0000
7.4000  -15.0000
7.4500  -15.0000
7.5000  -15.0000
7.5500  -15.0000
7.6000  -15.0000
7.6500  -15.0000
7.7000  -15.0000
7.7500  -15.0000
7.8000  -15.0000
7.8500  -15.0000
7.9000  -15.0000
7.9500  -15.0000
8.0000  -15.0000
8.0500  -15.0000
8.1000  -15.0000
8.1500  -15.0000
8.2000  -15.0000
8.2500  -15.0000
8.3000  -15.0000
8.3500  -15.0000
8.4000  -15.0000
8.4500  -15.0000
8.5000  -15.0000
8.5500  -15.0000
8.6000  -15.0000
8.6500  -15.0000
8.7000  -15.0000
8.7500  -15.0000
8.8000  -15.0000
8.8500  -15.0000
8.9000  -15.0000
8.9500  -15.0000
9.0000  -15.0000
9.0500  -15.0000
9.1000  -15.0000
9.1500  -15.0000
9.2000  -15.0000
9.2500  -15.0000
9.3000  -15.0000
9.3500  -15.0000
9.4000  -15.0000
9.4500  -15.0000
9.5000  -15.0000
9.5500  -15.0000
9.6000  -15.0000
9.6500  -15.0000
9.7000  -15.0000
9.7500  -15.0000
9.8000  -15.0000
9.8500  -15.0000
9.9000  -15.0000
9.9500  -15.0000
10.0000  -15.0000
10.0500  -15.0000
10.1000  -15.0000
10.1500  -15.0000
10.2000  -15.0000
10.2500  -15.0000
10.3000  -15.0000
10.3500  -15.0000
10.4000  -15.0000
10.4500  -15.0000
10.5000  -15.0000
10.5500  -15.0000
10.6000  -15.0000
10.6500  -15.0000
10.7000  -15.0000
10.7500  -15.0000
10.8000  -15.0000
10.8500  -15.0000
10.9000  -15.0000
10.9500  -15.0000
11.0000  -15.0000
11.0500  -15.0000
11.1000  -15.0000
11.1500  -15.0000
11.2000  -15.0000
11.2500  -15.0000
11.3000  -15.0000
11.3500  -15.0000
11.4000  -15.0000
11.4500  -15.0000
11.5000  -15.0000
11.5500  -15.0000
11.6000  -15.0000
11.6500  -15.0000
11.7000  -15.0000
11.7500  -15.0000
11.8000  -15.0000
11.8500  -15.0000
11.9000  -15.0000
11.9500  -15.0000
12.0000  -15.0000
12.0500  -15.0000
12.1000  -15.0000
12.1500  -15.0000
12.2000  -15.0000
12.2500  -15.0000
12.3000  -15.0000
12.3500  -15.0000
12.4000  -15.0000
12.4500  -15.0000
12.5000  -15.0000
12.5500  -15.0000
12.6000  -15.0000
12.6500  -15.0000
12.7000  -15.0000
12.7500  -15.0000
12.8000  -15.0000
12.8500  -15.0000
12.9000  -15.0000
12.9500  -15.0000
13.0000  -15.0000
13.0500  -15.0000
13.1000  -15.0000
13.1500  -15.0000
13.2000  -15.0000
13.2500  -15.0000
13.3000  -15.0000
13.3500  -15.0000
13.4000  -15.0000
13.4500  -15.0000
13.5000  -15.0000
13.5500  -15.0000
13.6000  -15.0000
13.6500  -15.0000
13.7000  -15.0000
13.7500  -15.0000
13.8000  -15.0000
13.8500  -15.0000
13.9000  -15.0000
13.9500  -15.0000
14.0000  -15.0000
14.0500  -15.0000
14.1000  -15.0000
14.1500  -15.0000
14.2000  -15.0000
14.2500  -15.0000
14.3000  -15.0000
14.3500  -15.0000
14.4000  -15.0000
14.4500  -15.0000
14.5000  -15.0000
14.5500  -15.0000
14.6000  -15.0000
14.6500  -15.0000
14.7000  -15.0000
14.7500  -15.0000
14.8000  -15.0000
14.8500  -15.0000
14.9000  -15.0000
14.9500  -15.0000
15.0000  -15.0000
15.0500  -15.0000
15.1000  -15.0000
15.1500  -15.0000
15.2000  -15.0000
15.2500  -15.0000
15.3000  -15.0000
15.3500  -15.0000
15.4000  -15.0000
15.4500  -15.0000
15.5000  -15.0000
15.5500  -15.0000
15.6000  -15.0000
15.6500  -15.0000
15.7000  -15.0000
15.7500  -15.0000
15.8000  -15.0000
15.8500  -15.0000
15.9000  -15.0000
15.9500  -15.0000
16.0000  -15.0000
16.0500  -15.0000
16.1000  -15.0000
16.1500  -15.0000
16.2000  -15.0000
16.2500  -15.0000
16.3000  -15.0000
16.3500  -15.0000
16.4000  -15.0000
16.4500  -15.0000
16.5000  -15.0000
16.5500  -15.0000
16.6000  -15.0000
16.6500  -15.0000
16.7000  -15.0000
16.7500  -15.0000
16.8000  -15.0000
16.8500  -15.0000
16.9000  -15.0000
16.9500  -15.0000
17.0000  -15.0000
17.0500  -15.0000
17.1000  -15.0000
17.1500  -15.0000
17.2000  -15.0000
17.2500  -15.0000
17.3000  -15.0000
17.3500  -15.0000
17.4000  -15.0000
17.4500  -15.0000
17.5000  -15.0000
17.5500  -15.0000
17.6000  -15.0000
17.6500  -15.0000
17.7000  -15.0000
17.7500  -15.0000
17.8000  -15.0000
17.8500  -15.0000
17.9000  -15.0000
17.9500  -15.0000
18.0000  -15.0000



==> matlabPlots/trajectory2/position_UAV1_x.txt <==
 0         0
0.0500         0
0.1000   -0.0004
0.1500   -0.0031
0.2000   -0.0099
0.2500   -0.0226
0.3000   -0.0424
0.3500   -0.0703
0.4000   -0.1070
0.4500   -0.1530
0.5000   -0.2085
0.5500   -0.2735
0.6000   -0.3477
0.6500   -0.4308
0.7000   -0.5222
0.7500   -0.6213
0.8000   -0.7270
0.8500   -0.8386
0.9000   -0.9549
0.9500   -1.0749
1.0000   -1.1972
1.0500   -1.3209
1.1000   -1.4448
1.1500   -1.5694
1.2000   -1.6951
1.2500   -1.8224
1.3000   -1.9517
1.3500   -2.0832
1.4000   -2.2172
1.4500   -2.3537
1.5000   -2.4928
1.5500   -2.6346
1.6000   -2.7789
1.6500   -2.9256
1.7000   -3.0746
1.7500   -3.2258
1.8000   -3.3787
1.8500   -3.5333
1.9000   -3.6892
1.9500   -3.8461
2.0000   -4.0037
2.0500   -4.1616
2.1000   -4.3191
2.1500   -4.4744
2.2000   -4.6255
2.2500   -4.7708
2.3000   -4.9090
2.3500   -5.0391
2.4000   -5.1603
2.4500   -5.2723
2.5000   -5.3748
2.5500   -5.4678
2.6000   -5.5515
2.6500   -5.6263
2.7000   -5.6929
2.7500   -5.7518
2.8000   -5.8040
2.8500   -5.8504
2.9000   -5.8921
2.9500   -5.9301
3.0000   -5.9657
3.0500   -6.0000
3.1000   -6.0339
3.1500   -6.0667
3.2000   -6.0973
3.2500   -6.1248
3.3000   -6.1487
3.3500   -6.1685
3.4000   -6.1836
3.4500   -6.1940
3.5000   -6.1994
3.5500   -6.2000
3.6000   -6.1958
3.6500   -6.1869
3.7000   -6.1738
3.7500   -6.1568
3.8000   -6.1362
3.8500   -6.1127
3.9000   -6.0867
3.9500   -6.0589
4.0000   -6.0298
4.0500   -6.0000
4.1000   -5.9703
4.1500   -5.9417
4.2000   -5.9149
4.2500   -5.8908
4.3000   -5.8698
4.3500   -5.8526
4.4000   -5.8393
4.4500   -5.8303
4.5000   -5.8255
4.5500   -5.8250
4.6000   -5.8287
4.6500   -5.8364
4.7000   -5.8479
4.7500   -5.8628
4.8000   -5.8808
4.8500   -5.9014
4.9000   -5.9241
4.9500   -5.9485
5.0000   -5.9740
5.0500   -6.0000
5.1000   -6.0260
5.1500   -6.0511
5.2000   -6.0745
5.2500   -6.0956
5.3000   -6.1139
5.3500   -6.1290
5.4000   -6.1406
5.4500   -6.1485
5.5000   -6.1527
5.5500   -6.1531
5.6000   -6.1499
5.6500   -6.1431
5.7000   -6.1331
5.7500   -6.1200
5.8000   -6.1043
5.8500   -6.0863
5.9000   -6.0664
5.9500   -6.0451
6.0000   -6.0228
6.0500   -6.0000
6.1000   -5.9773
6.1500   -5.9553
6.2000   -5.9348
6.2500   -5.9164
6.3000   -5.9004
6.3500   -5.8871
6.4000   -5.8770
6.4500   -5.8700
6.5000   -5.8664
6.5500   -5.8660
6.6000   -5.8689
6.6500   -5.8748
6.7000   -5.8836
6.7500   -5.8950
6.8000   -5.9087
6.8500   -5.9245
6.9000   -5.9419
6.9500   -5.9606
7.0000   -5.9801
7.0500   -6.0000
7.1000   -6.0199
7.1500   -6.0391
7.2000   -6.0570
7.2500   -6.0732
7.3000   -6.0872
7.3500   -6.0988
7.4000   -6.1076
7.4500   -6.1137
7.5000   -6.1169
7.5500   -6.1172
7.6000   -6.1148
7.6500   -6.1096
7.7000   -6.1019
7.7500   -6.0919
7.8000   -6.0799
7.8500   -6.0661
7.9000   -6.0508
7.9500   -6.0345
8.0000   -6.0174
8.0500   -6.0000
8.1000   -5.9826
8.1500   -5.9658
8.2000   -5.9501
8.2500   -5.9360
8.3000   -5.9237
8.3500   -5.9136
8.4000   -5.9058
8.4500   -5.9005
8.5000   -5.8977
8.5500   -5.8974
8.6000   -5.8996
8.6500   -5.9041
8.7000   -5.9108
8.7500   -5.9196
8.8000   -5.9301
8.8500   -5.9422
8.9000   -5.9555
8.9500   -5.9698
9.0000   -5.9847
9.0500   -6.0000
9.1000   -6.0152
9.1500   -6.0299
9.2000   -6.0437
9.2500   -6.0560
9.3000   -6.0668
9.3500   -6.0756
9.4000   -6.0824
9.4500   -6.0871
9.5000   -6.0895
9.5500   -6.0898
9.6000   -6.0879
9.6500   -6.0839
9.7000   -6.0780
9.7500   -6.0704
9.8000   -6.0611
9.8500   -6.0506
9.9000   -6.0389
9.9500   -6.0264
10.0000   -6.0134
10.0500   -6.0000
10.1000   -5.9867
10.1500   -5.9738
10.2000   -5.9618
10.2500   -5.9510
10.3000   -5.9416
10.3500   -5.9338
10.4000   -5.9279
10.4500   -5.9238
10.5000   -5.9217
10.5500   -5.9215
10.6000   -5.9231
10.6500   -5.9266
10.7000   -5.9317
10.7500   -5.9384
10.8000   -5.9465
10.8500   -5.9557
10.9000   -5.9659
10.9500   -5.9769
11.0000   -5.9883
11.0500   -6.0000
11.1000   -6.0117
11.1500   -6.0229
11.2000   -6.0334
11.2500   -6.0429
11.3000   -6.0511
11.3500   -6.0579
11.4000   -6.0631
11.4500   -6.0667
11.5000   -6.0685
11.5500   -6.0687
11.6000   -6.0673
11.6500   -6.0642
11.7000   -6.0597
11.7500   -6.0539
11.8000   -6.0468
11.8500   -6.0387
11.9000   -6.0298
11.9500   -6.0202
12.0000   -6.0102
12.0500   -6.0000
12.1000   -5.9898
12.1500   -5.9800
12.2000   -5.9708
12.2500   -5.9625
12.3000   -5.9553
12.3500   -5.9493
12.4000   -5.9448
12.4500   -5.9417
12.5000   -5.9400
12.5500   -5.9399
12.6000   -5.9411
12.6500   -5.9438
12.7000   -5.9477
12.7500   -5.9529
12.8000   -5.9590
12.8500   -5.9661
12.9000   -5.9739
12.9500   -5.9823
13.0000   -5.9911
13.0500   -6.0000
13.1000   -6.0089
13.1500   -6.0175
13.2000   -6.0256
13.2500   -6.0328
13.3000   -6.0391
13.3500   -6.0443
13.4000   -6.0483
13.4500   -6.0510
13.5000   -6.0525
13.5500   -6.0526
13.6000   -6.0515
13.6500   -6.0492
13.7000   -6.0457
13.7500   -6.0412
13.8000   -6.0358
13.8500   -6.0297
13.9000   -6.0228
13.9500   -6.0155
14.0000   -6.0078
14.0500   -6.0000
14.1000   -5.9922
14.1500   -5.9846
14.2000   -5.9776
14.2500   -5.9713
14.3000   -5.9658
14.3500   -5.9612
14.4000   -5.9577
14.4500   -5.9553
14.5000   -5.9541
14.5500   -5.9540
14.6000   -5.9549
14.6500   -5.9570
14.7000   -5.9600
14.7500   -5.9639
14.8000   -5.9686
14.8500   -5.9741
14.9000   -5.9800
14.9500   -5.9864
15.0000   -5.9931
15.0500   -6.0000
15.1000   -6.0068
15.1500   -6.0134
15.2000   -6.0196
15.2500   -6.0251
15.3000   -6.0300
15.3500   -6.0339
15.4000   -6.0370
15.4500   -6.0391
15.5000   -6.0402
15.5500   -6.0403
15.6000   -6.0394
15.6500   -6.0377
15.7000   -6.0350
15.7500   -6.0316
15.8000   -6.0274
15.8500   -6.0227
15.9000   -6.0175
15.9500   -6.0119
16.0000   -6.0060
16.0500   -6.0000
16.1000   -5.9940
16.1500   -5.9882
16.2000   -5.9829
16.2500   -5.9780
16.3000   -5.9738
16.3500   -5.9703
16.4000   -5.9676
16.4500   -5.9658
16.5000   -5.9649
16.5500   -5.9648
16.6000   -5.9655
16.6500   -5.9671
16.7000   -5.9694
16.7500   -5.9724
16.8000   -5.9760
16.8500   -5.9801
16.9000   -5.9847
16.9500   -5.9896
17.0000   -5.9948
17.0500   -6.0000
17.1000   -6.0052
17.1500   -6.0103
17.2000   -6.0150
17.2500   -6.0193
17.3000   -6.0229
17.3500   -6.0260
17.4000   -6.0283
17.4500   -6.0299
17.5000   -6.0308
17.5500   -6.0308
17.6000   -6.0302
17.6500   -6.0288
17.7000   -6.0268
17.7500   -6.0242
17.8000   -6.0210
17.8500   -6.0174
17.9000   -6.0134
17.9500   -6.0091
18.0000   -6.0046



==> matlabPlots/trajectory2/position_UAV2_x.txt <==
 0         0
0.0500    0.0000
0.1000    0.0001
0.1500    0.0002
0.2000    0.0004
0.2500    0.0007
0.3000    0.0007
0.3500    0.0007
0.4000    0.0009
0.4500    0.0014
0.5000    0.0024
0.5500    0.0042
0.6000    0.0068
0.6500    0.0103
0.7000    0.0148
0.7500    0.0204
0.8000    0.0271
0.8500    0.0350
0.9000    0.0440
0.9500    0.0542
1.0000    0.0657
1.0500    0.0784
1.1000    0.0923
1.1500    0.1076
1.2000    0.1242
1.2500    0.1421
1.3000    0.1613
1.3500    0.1820
1.4000    0.2041
1.4500    0.2276
1.5000    0.2527
1.5500    0.2792
1.6000    0.3072
1.6500    0.3368
1.7000    0.3680
1.7500    0.4007
1.8000    0.4351
1.8500    0.4712
1.9000    0.5088
1.9500    0.5482
2.0000    0.5892
2.0500    0.6319
2.1000    0.6763
2.1500    0.7223
2.2000    0.7700
2.2500    0.8194
2.3000    0.8704
2.3500    0.9230
2.4000    0.9773
2.4500    1.0331
2.5000    1.0905
2.5500    1.1494
2.6000    1.2098
2.6500    1.2717
2.7000    1.3350
2.7500    1.3997
2.8000    1.4657
2.8500    1.5331
2.9000    1.6017
2.9500    1.6715
3.0000    1.7424
3.0500    1.8145
3.1000    1.8876
3.1500    1.9618
3.2000    2.0369
3.2500    2.1129
3.3000    2.1897
3.3500    2.2674
3.4000    2.3458
3.4500    2.4249
3.5000    2.5046
3.5500    2.5849
3.6000    2.6657
3.6500    2.7470
3.7000    2.8288
3.7500    2.9109
3.8000    2.9933
3.8500    3.0760
3.9000    3.1590
3.9500    3.2421
4.0000    3.3253
4.0500    3.4086
4.1000    3.4919
4.1500    3.5752
4.2000    3.6584
4.2500    3.7416
4.3000    3.8246
4.3500    3.9074
4.4000    3.9900
4.4500    4.0723
4.5000    4.1543
4.5500    4.2360
4.6000    4.3173
4.6500    4.3983
4.7000    4.4788
4.7500    4.5588
4.8000    4.6383
4.8500    4.7172
4.9000    4.7955
4.9500    4.8732
5.0000    4.9502
5.0500    5.0266
5.1000    5.1023
5.1500    5.1773
5.2000    5.2517
5.2500    5.3253
5.3000    5.3983
5.3500    5.4705
5.4000    5.5421
5.4500    5.6129
5.5000    5.6830
5.5500    5.7524
5.6000    5.8211
5.6500    5.8892
5.7000    5.9565
5.7500    6.0231
5.8000    6.0891
5.8500    6.1544
5.9000    6.2190
5.9500    6.2829
6.0000    6.3463
6.0500    6.4090
6.1000    6.4710
6.1500    6.5325
6.2000    6.5934
6.2500    6.6537
6.3000    6.7135
6.3500    6.7727
6.4000    6.8313
6.4500    6.8895
6.5000    6.9472
6.5500    7.0044
6.6000    7.0611
6.6500    7.1174
6.7000    7.1732
6.7500    7.2286
6.8000    7.2837
6.8500    7.3384
6.9000    7.3927
6.9500    7.4467
7.0000    7.5003
7.0500    7.5537
7.1000    7.6068
7.1500    7.6596
7.2000    7.7121
7.2500    7.7644
7.3000    7.8165
7.3500    7.8685
7.4000    7.9202
7.4500    7.9717
7.5000    8.0231
7.5500    8.0744
7.6000    8.1255
7.6500    8.1766
7.7000    8.2275
7.7500    8.2784
7.8000    8.3292
7.8500    8.3799
7.9000    8.4306
7.9500    8.4813
8.0000    8.5319
8.0500    8.5826
8.1000    8.6332
8.1500    8.6839
8.2000    8.7346
8.2500    8.7853
8.3000    8.8360
8.3500    8.8868
8.4000    8.9377
8.4500    8.9886
8.5000    9.0396
8.5500    9.0907
8.6000    9.1419
8.6500    9.1931
8.7000    9.2445
8.7500    9.2959
8.8000    9.3475
8.8500    9.3991
8.9000    9.4509
8.9500    9.5027
9.0000    9.5547
9.0500    9.6068
9.1000    9.6590
9.1500    9.7113
9.2000    9.7638
9.2500    9.8164
9.3000    9.8690
9.3500    9.9219
9.4000    9.9748
9.4500   10.0278
9.5000   10.0808
9.5500   10.1339
9.6000   10.1870
9.6500   10.2401
9.7000   10.2932
9.7500   10.3463
9.8000   10.3995
9.8500   10.4527
9.9000   10.5060
9.9500   10.5593
10.0000   10.6126
10.0500   10.6659
10.1000   10.7193
10.1500   10.7727
10.2000   10.8262
10.2500   10.8797
10.3000   10.9333
10.3500   10.9869
10.4000   11.0405
10.4500   11.0942
10.5000   11.1479
10.5500   11.2017
10.6000   11.2555
10.6500   11.3094
10.7000   11.3633
10.7500   11.4172
10.8000   11.4712
10.8500   11.5252
10.9000   11.5793
10.9500   11.6334
11.0000   11.6875
11.0500   11.7417
11.1000   11.7959
11.1500   11.8501
11.2000   11.9044
11.2500   11.9587
11.3000   12.0130
11.3500   12.0673
11.4000   12.1217
11.4500   12.1761
11.5000   12.2305
11.5500   12.2850
11.6000   12.3395
11.6500   12.3939
11.7000   12.4484
11.7500   12.5030
11.8000   12.5575
11.8500   12.6120
11.9000   12.6666
11.9500   12.7211
12.0000   12.7757
12.0500   12.8303
12.1000   12.8848
12.1500   12.9394
12.2000   12.9940
12.2500   13.0486
12.3000   13.1031
12.3500   13.1577
12.4000   13.2123
12.4500   13.2668
12.5000   13.3214
12.5500   13.3759
12.6000   13.4305
12.6500   13.4850
12.7000   13.5395
12.7500   13.5940
12.8000   13.6485
12.8500   13.7030
12.9000   13.7575
12.9500   13.8119
13.0000   13.8663
13.0500   13.9207
13.1000   13.9751
13.1500   14.0295
13.2000   14.0839
13.2500   14.1382
13.3000   14.1925
13.3500   14.2468
13.4000   14.3011
13.4500   14.3554
13.5000   14.4096
13.5500   14.4638
13.6000   14.5180
13.6500   14.5722
13.7000   14.6263
13.7500   14.6805
13.8000   14.7346
13.8500   14.7887
13.9000   14.8427
13.9500   14.8968
14.0000   14.9508
14.0500   15.0048
14.1000   15.0588
14.1500   15.1127
14.2000   15.1665
14.2500   15.2202
14.3000   15.2737
14.3500   15.3272
14.4000   15.3805
14.4500   15.4337
14.5000   15.4869
14.5500   15.5399
14.6000   15.5928
14.6500   15.6457
14.7000   15.6985
14.7500   15.7512
14.8000   15.8038
14.8500   15.8564
14.9000   15.9089
14.9500   15.9614
15.0000   16.0139
15.0500   16.0663
15.1000   16.1186
15.1500   16.1710
15.2000   16.2233
15.2500   16.2755
15.3000   16.3278
15.3500   16.3801
15.4000   16.4323
15.4500   16.4846
15.5000   16.5368
15.5500   16.5891
15.6000   16.6413
15.6500   16.6936
15.7000   16.7459
15.7500   16.7982
15.8000   16.8505
15.8500   16.9029
15.9000   16.9552
15.9500   17.0076
16.0000   17.0601
16.0500   17.1125
16.1000   17.1650
16.1500   17.2175
16.2000   17.2701
16.2500   17.3227
16.3000   17.3753
16.3500   17.4280
16.4000   17.4807
16.4500   17.5335
16.5000   17.5863
16.5500   17.6392
16.6000   17.6921
16.6500   17.7450
16.7000   17.7980
16.7500   17.8511
16.8000   17.9041
16.8500   17.9573
16.9000   18.0104
16.9500   18.0636
17.0000   18.1169
17.0500   18.1702
17.1000   18.2236
17.1500   18.2769
17.2000   18.3304
17.2500   18.3838
17.3000   18.4374
17.3500   18.4909
17.4000   18.5445
17.4500   18.5981
17.5000   18.6518
17.5500   18.7055
17.6000   18.7592
17.6500   18.8130
17.7000   18.8668
17.7500   18.9206
17.8000   18.9744
17.8500   19.0283
17.9000   19.0822
17.9500   19.1361
18.0000   19.1901



==> matlabPlots/trajectory3/SNR_UAV1.txt <==

 0   33.2193
0.0499   33.2193
0.0997   33.2197
0.1496   33.2222
0.1994   33.2286
0.2493   33.2403
0.2992   33.2580
0.3490   33.2817
0.3989   33.3106
0.4488   33.3427
0.4986   33.3750
0.5485   33.4035
0.5983   33.4227
0.6482   33.4268
0.6981   33.4099
0.7479   33.3673
0.7978   33.2961
0.8476   33.1965
0.8975   33.0712
0.9474   32.9253
0.9972   32.7646
1.0471   32.5955
1.0970   32.4233
1.1468   32.2526
1.1967   32.0872
1.2465   31.9300
1.2964   31.7827
1.3463   31.6458
1.3961   31.5192
1.4460   31.4019
1.4958   31.2924
1.5457   31.1888
1.5956   31.0892
1.6454   30.9913
1.6953   30.8931
1.7452   30.7928
1.7950   30.6889
1.8449   30.5805
1.8947   30.4672
1.9446   30.3492
1.9945   30.2275
2.0443   30.1032
2.0942   29.9778
2.1440   29.8520
2.1939   29.7265
2.2438   29.6016
2.2936   29.4778
2.3435   29.3552
2.3934   29.2342
2.4432   29.1147
2.4931   28.9971
2.5429   28.8815
2.5928   28.7680
2.6427   28.6568
2.6925   28.5479
2.7424   28.4415
2.7922   28.3376
2.8421   28.2363
2.8920   28.1376
2.9418   28.0416
2.9917   27.9483
3.0416   27.8576
3.0914   27.7696
3.1413   27.6842
3.1911   27.6011
3.2410   27.5204
3.2909   27.4418
3.3407   27.3653
3.3906   27.2908
3.4404   27.2182
3.4903   27.1473
3.5402   27.0781
3.5900   27.0106
3.6399   26.9445
3.6898   26.8799
3.7396   26.8167
3.7895   26.7549
3.8393   26.6943
3.8892   26.6349
3.9391   26.5767
3.9889   26.5197
4.0388   26.4637
4.0886   26.4089
4.1385   26.3557
4.1884   26.3045
4.2382   26.2556
4.2881   26.2091
4.3380   26.1653
4.3878   26.1241
4.4377   26.0857
4.4875   26.0498
4.5374   26.0165
4.5873   25.9857
4.6371   25.9570
4.6870   25.9305
4.7368   25.9057
4.7867   25.8827
4.8366   25.8610
4.8864   25.8405
4.9363   25.8210
4.9861   25.8020
5.0360   25.7835
5.0859   25.7652
5.1357   25.7470
5.1856   25.7290
5.2355   25.7112
5.2853   25.6936
5.3352   25.6763
5.3850   25.6591
5.4349   25.6422
5.4848   25.6255
5.5346   25.6091
5.5845   25.5928
5.6343   25.5768
5.6842   25.5609
5.7341   25.5453
5.7839   25.5298
5.8338   25.5145
5.8837   25.4993
5.9335   25.4842
5.9834   25.4693
6.0332   25.4545
6.0831   25.4397
6.1330   25.4246
6.1828   25.4091
6.2327   25.3927
6.2825   25.3755
6.3324   25.3572
6.3823   25.3378
6.4321   25.3173
6.4820   25.2955
6.5319   25.2727
6.5817   25.2487
6.6316   25.2238
6.6814   25.1980
6.7313   25.1714
6.7812   25.1441
6.8310   25.1164
6.8809   25.0883
6.9307   25.0601
6.9806   25.0318
7.0305   25.0036
7.0803   24.9757
7.1302   24.9481
7.1801   24.9209
7.2299   24.8942
7.2798   24.8679
7.3296   24.8421
7.3795   24.8168
7.4294   24.7920
7.4792   24.7677
7.5291   24.7439
7.5789   24.7205
7.6288   24.6976
7.6787   24.6751
7.7285   24.6530
7.7784   24.6313
7.8283   24.6099
7.8781   24.5888
7.9280   24.5680
7.9778   24.5473
8.0277   24.5269
8.0776   24.5066
8.1274   24.4870
8.1773   24.4683
8.2271   24.4509
8.2770   24.4349
8.3269   24.4206
8.3767   24.4081
8.4266   24.3974
8.4765   24.3885
8.5263   24.3814
8.5762   24.3761
8.6260   24.3725
8.6759   24.3705
8.7258   24.3698
8.7756   24.3705
8.8255   24.3722
8.8753   24.3749
8.9252   24.3782
8.9751   24.3819
9.0249   24.3859
9.0748   24.3900
9.1247   24.3939
9.1745   24.3977
9.2244   24.4011
9.2742   24.4043
9.3241   24.4072
9.3740   24.4096
9.4238   24.4116
9.4737   24.4132
9.5235   24.4144
9.5734   24.4152
9.6233   24.4156
9.6731   24.4156
9.7230   24.4153
9.7729   24.4147
9.8227   24.4139
9.8726   24.4128
9.9224   24.4117
9.9723   24.4104
10.0222   24.4091
10.0720   24.4078
10.1219   24.4071
10.1717   24.4073
10.2216   24.4088
10.2715   24.4119
10.3213   24.4167
10.3712   24.4234
10.4211   24.4321
10.4709   24.4430
10.5208   24.4560
10.5706   24.4710
10.6205   24.4881
10.6704   24.5072
10.7202   24.5281
10.7701   24.5506
10.8199   24.5747
10.8698   24.6000
10.9197   24.6264
10.9695   24.6536
11.0194   24.6814
11.0693   24.7095
11.1191   24.7380
11.1690   24.7668
11.2188   24.7959
11.2687   24.8255
11.3186   24.8554
11.3684   24.8858
11.4183   24.9167
11.4681   24.9480
11.5180   24.9798
11.5679   25.0122
11.6177   25.0450
11.6676   25.0784
11.7175   25.1123
11.7673   25.1468
11.8172   25.1818
11.8670   25.2175
11.9169   25.2537
11.9668   25.2905
12.0166   25.3280
12.0665   25.3660
12.1163   25.4047
12.1662   25.4441
12.2161   25.4841
12.2659   25.5248
12.3158   25.5661
12.3657   25.6081
12.4155   25.6508
12.4654   25.6942
12.5152   25.7383
12.5651   25.7831
12.6150   25.8286
12.6648   25.8749
12.7147   25.9219
12.7645   25.9698
12.8144   26.0184
12.8643   26.0679
12.9141   26.1184
12.9640   26.1697
13.0139   26.2220
13.0637   26.2754
13.1136   26.3297
13.1634   26.3851
13.2133   26.4414
13.2632   26.4988
13.3130   26.5572
13.3629   26.6166
13.4127   26.6771
13.4626   26.7388
13.5125   26.8016
13.5623   26.8657
13.6122   26.9310
13.6620   26.9978
13.7119   27.0660
13.7618   27.1358
13.8116   27.2072
13.8615   27.2804
13.9114   27.3554
13.9612   27.4324
14.0111   27.5116
14.0609   27.5930
14.1108   27.6768
14.1607   27.7631
14.2105   27.8522
14.2604   27.9441
14.3102   28.0391
14.3601   28.1372
14.4100   28.2386
14.4598   28.3435
14.5097   28.4517
14.5596   28.5635
14.6094   28.6787
14.6593   28.7972
14.7091   28.9187
14.7590   29.0430
14.8089   29.1696
14.8587   29.2977
14.9086   29.4268
14.9584   29.5559
15.0083   29.6839
15.0582   29.8097
15.1080   29.9316
15.1579   30.0486
15.2078   30.1603
15.2576   30.2669
15.3075   30.3693
15.3573   30.4687
15.4072   30.5664
15.4571   30.6641
15.5069   30.7632
15.5568   30.8652
15.6066   30.9715
15.6565   31.0831
15.7064   31.2008
15.7562   31.3253
15.8061   31.4568
15.8560   31.5951
15.9058   31.7397
15.9557   31.8892
16.0055   32.0417
16.0554   32.1940
16.1053   32.3425
16.1551   32.4839
16.2050   32.6157
16.2548   32.7366
16.3047   32.8463
16.3546   32.9458
16.4044   33.0370
16.4543   33.1224
16.5042   33.2048
16.5540   33.2868
16.6039   33.3709
16.6537   33.4590
16.7036   33.5524
16.7535   33.6521
16.8033   33.7585
16.8532   33.8715
16.9030   33.9906
16.9529   34.1151
17.0028   34.2442
17.0526   34.3775
17.1025   34.5155
17.1524   34.6595
17.2022   34.8110
17.2521   34.9715
17.3019   35.1428
17.3518   35.3261
17.4017   35.5221
17.4515   35.7300
17.5014   35.9462
17.5512   36.1626
17.6011   36.3646

17.6510   36.5289
17.7008   36.6265
17.7507   36.6312
17.8006   36.5328
17.8504   36.3441
17.9003   36.0925
17.9501   35.8079
18.0000   35.5134


==> matlabPlots/trajectory3/SNR_UAV2.txt <==
 0   29.6706
0.0499   29.6718
0.0997   29.6731
0.1496   29.6742
0.1994   29.6797
0.2493   29.6854
0.2992   29.6981
0.3490   29.7198
0.3989   29.7484
0.4488   29.7839
0.4986   29.8265
0.5485   29.8764
0.5983   29.9349
0.6482   30.0025
0.6981   30.0801
0.7479   30.1480
0.7978   30.2118
0.8476   30.2651
0.8975   30.3077
0.9474   30.4015
0.9972   30.5443
1.0471   30.7069
1.0970   30.8778
1.1468   31.0618
1.1967   31.2707
1.2465   31.5013
1.2964   31.7467
1.3463   31.9985
1.3961   32.2288
1.4460   32.4296
1.4958   32.5819
1.5457   32.6813
1.5956   32.7293
1.6454   32.7398
1.6953   32.7223
1.7452   32.6818
1.7950   32.6388
1.8449   32.5928
1.8947   32.5501
1.9446   32.4990
1.9945   32.4502
2.0443   32.3844
2.0942   32.3172
2.1440   32.2298
2.1939   32.1457
2.2438   32.0557
2.2936   31.9724
2.3435   31.8804
2.3934   31.8025
2.4432   31.7249
2.4931   31.6591
2.5429   31.5942
2.5928   31.5457
2.6427   31.4966
2.6925   31.4648
2.7424   31.4343
2.7922   31.4183
2.8421   31.4083
2.8920   31.4080
2.9418   31.4056
2.9917   31.4186
3.0416   31.4252
3.0914   31.4360
3.1413   31.4394
3.1911   31.4513
3.2410   31.4457
3.2909   31.4323
3.3407   31.3868
3.3906   31.3218
3.4404   31.2226
3.4903   31.1032
3.5402   30.9449
3.5900   30.7654
3.6399   30.5612
3.6898   30.3647
3.7396   30.1432
3.7895   29.9365
3.8393   29.7184
3.8892   29.5083
3.9391   29.3100
3.9889   29.1462
4.0388   29.0018
4.0886   28.8825
4.1385   28.7724
4.1884   28.6838
4.2382   28.6074
4.2881   28.5535
4.3380   28.4988
4.3878   28.4623
4.4377   28.4366
4.4875   28.4263
4.5374   28.4213
4.5873   28.4189
4.6371   28.4206
4.6870   28.4246
4.7368   28.4289
4.7867   28.4360
4.8366   28.4439
4.8864   28.4546
4.9363   28.4630
4.9861   28.4775
5.0360   28.5029
5.0859   28.5400
5.1357   28.5826
5.1856   28.6344
5.2355   28.6949
5.2853   28.7670
5.3352   28.8499
5.3850   28.9411
5.4349   29.0414
5.4848   29.1468
5.5346   29.2530
5.5845   29.3567
5.6343   29.4581
5.6842   29.5498
5.7341   29.6306
5.7839   29.6939
5.8338   29.7397
5.8837   29.7697
5.9335   29.7781
5.9834   29.7672
6.0332   29.7374
6.0831   29.6921
6.1330   29.6318
6.1828   29.5615
6.2327   29.4829
6.2825   29.4087
6.3324   29.3365
6.3823   29.2740
6.4321   29.2132
6.4820   29.1559
6.5319   29.0951
6.5817   29.0421
6.6316   28.9937
6.6814   28.9504
6.7313   28.9002
6.7812   28.8523
6.8310   28.8016
6.8809   28.7645
6.9307   28.7118
6.9806   28.6579
7.0305   28.6052
7.0803   28.5551
7.1302   28.4995
7.1801   28.4431
7.2299   28.3885
7.2798   28.3399
7.3296   28.2875
7.3795   28.2373
7.4294   28.1836
7.4792   28.1363
7.5291   28.0881
7.5789   28.0395
7.6288   27.9855
7.6787   27.9358
7.7285   27.8868
7.7784   27.8381
7.8283   27.7915
7.8781   27.7485
7.9280   27.6997
7.9778   27.6410
8.0277   27.5811
8.0776   27.5294
8.1274   27.4708
8.1773   27.4134
8.2271   27.3520
8.2770   27.2926
8.3269   27.2312
8.3767   27.1680
8.4266   27.0957
8.4765   27.0231
8.5263   26.9524
8.5762   26.8631
8.6260   26.7798
8.6759   26.7056
8.7258   26.6116
8.7756   26.5189
8.8255   26.4248
8.8753   26.3440
8.9252   26.2641
8.9751   26.1938
9.0249   26.1173
9.0748   26.0435
9.1247   25.9731
9.1745   25.9019
9.2244   25.8395
9.2742   25.7806
9.3241   25.7260
9.3740   25.6795
9.4238   25.6378
9.4737   25.6005
9.5235   25.5648
9.5734   25.5390
9.6233   25.5085
9.6731   25.4826
9.7230   25.4461
9.7729   25.4139
9.8227   25.3896
9.8726   25.3695
9.9224   25.3513
9.9723   25.3306
10.0222   25.3121
10.0720   25.2972
10.1219   25.2812
10.1717   25.2662
10.2216   25.2470
10.2715   25.2259
10.3213   25.2060
10.3712   25.1891
10.4211   25.1717
10.4709   25.1511
10.5208   25.1349
10.5706   25.1159
10.6205   25.0977
10.6704   25.0747
10.7202   25.0487
10.7701   25.0189
10.8199   24.9913
10.8698   24.9702
10.9197   24.9520
10.9695   24.9304
11.0194   24.9062
11.0693   24.8810
11.1191   24.8604
11.1690   24.8431
11.2188   24.8368
11.2687   24.8276
11.3186   24.8190
11.3684   24.8113
11.4183   24.8078
11.4681   24.8073
11.5180   24.8194
11.5679   24.8354
11.6177   24.8543
11.6676   24.8820
11.7175   24.9129
11.7673   24.9505
11.8172   24.9882
11.8670   25.0262
11.9169   25.0675
11.9668   25.1171
12.0166   25.1770
12.0665   25.2287
12.1163   25.2759
12.1662   25.3264
12.2161   25.3829
12.2659   25.4325
12.3158   25.4823
12.3657   25.5261
12.4155   25.5717
12.4654   25.6118
12.5152   25.6612
12.5651   25.7005
12.6150   25.7541
12.6648   25.7973
12.7147   25.8534
12.7645   25.9116
12.8144   25.9852
12.8643   26.0509
12.9141   26.1118
12.9640   26.1673
13.0139   26.2245
13.0637   26.2836
13.1136   26.3495
13.1634   26.4137
13.2133   26.4841
13.2632   26.5533
13.3130   26.6225
13.3629   26.6907
13.4127   26.7574
13.4626   26.8249
13.5125   26.8996
13.5623   26.9819
13.6122   27.0711
13.6620   27.1585
13.7119   27.2523
13.7618   27.3412
13.8116   27.4510
13.8615   27.5554
13.9114   27.6601
13.9612   27.7607
14.0111   27.8644
14.0609   27.9654
14.1108   28.0735
14.1607   28.1739
14.2105   28.2872
14.2604   28.4008
14.3102   28.5262
14.3601   28.6460
14.4100   28.7774
14.4598   28.9082
14.5097   29.0605
14.5596   29.2371
14.6094   29.4232
14.6593   29.6192
14.7091   29.8394
14.7590   30.0775
14.8089   30.3699
14.8587   30.6732
14.9086   31.0122
14.9584   31.3649
15.0083   31.7630
15.0582   32.1934
15.1080   32.6941
15.1579   33.2145
15.2078   33.7204
15.2576   34.0756
15.3075   34.2361
15.3573   34.2062
15.4072   34.0609
15.4571   33.8330
15.5069   33.5659
15.5568   33.3067
15.6066   33.0588
15.6565   32.8438
15.7064   32.6354
15.7562   32.4398
15.8061   32.2626
15.8560   32.0764
15.9058   31.8920
15.9557   31.7250
16.0055   31.5749
16.0554   31.4353
16.1053   31.2997
16.1551   31.1769
16.2050   31.0663
16.2548   30.9647
16.3047   30.8707
16.3546   30.7874
16.4044   30.7136
16.4543   30.6468
16.5042   30.5879
16.5540   30.5389
16.6039   30.4974
16.6537   30.4631
16.7036   30.4321
16.7535   30.4050
16.8033   30.3880
16.8532   30.3694
16.9030   30.3518
16.9529   30.3353
17.0028   30.3211
17.0526   30.3096
17.1025   30.2986
17.1524   30.2856
17.2022   30.2740
17.2521   30.2642
17.3019   30.2573
17.3518   30.2483
17.4017   30.2378
17.4515   30.2320
17.5014   30.2298
17.5512   30.2284
17.6011   30.2286
17.6510   30.2307
17.7008   30.2323
17.7507   30.2299
17.8006   30.2285
17.8504   30.2269
17.9003   30.2205
17.9501   30.2106
18.0000   30.2016



==> matlabPlots/trajectory3/phi_UAV1.txt <==
 0   -9.4525
0.0431   -9.3996
0.0861  -10.1412
0.1292   -9.9709
0.1722   -9.7428
0.2153   -9.4287
0.2584   -8.8472
0.3014   -8.3157
0.3445   -8.4007
0.3876   -8.5445
0.4306   -8.7137
0.4737   -8.5697
0.5167   -9.2227
0.5598   -9.6553
0.6029   -9.8891
0.6459  -10.0430
0.6890   -9.8766
0.7321   -9.6252
0.7751   -9.8056
0.8182  -10.4531
0.8612  -10.4032
0.9043  -10.3136
0.9474  -10.2074
0.9904   -9.8186
1.0335   -9.3090
1.0766   24.0306
1.1196  15.9162
1.1627  16.7281
1.2057  15.9922
1.2488  10.4602
1.2919   11.1456
1.3349  -11.7877
1.3780  -11.3456
1.4211 -12.8694
1.4641 -14.1244
1.5072 -15.2756
1.5502 -14.8214
1.5933 -12.5190
1.6364  -12.6204
1.6794    6.3112
1.7225    9.4716
1.7656   -8.7052
1.8086  -20.5885
1.8517  -14.0881
1.8947  -19.2285
1.9378   -0.5660
1.9809   11.2782
2.0239   15.9214
2.0670   14.4623
2.1100   10.7237
2.1531    6.8297
2.1962    3.7796
2.2392    0.8162
2.2823   -0.9469
2.3254   -1.2028
2.3684   -0.0587
2.4115    1.2396
2.4545    2.8506
2.4976    3.7842
2.5407    3.8572
2.5837    2.9685
2.6268    0.8340
2.6699   -1.7075
2.7129   -4.4955
2.7560   -8.1068
2.7990   -9.7068
2.8421   -8.1683
2.8852   -5.9700
2.9282   -4.1139
2.9713   -2.7569
3.0144   -1.9350
3.0574   -1.3746
3.1005   -0.7477
3.1435   -0.9208
3.1866   -1.5125
3.2297   -3.3637
3.2727   -4.7721
3.3158   -5.4443
3.3589   -3.8268
3.4019   -2.4197
3.4450   -2.9738
3.4880   -4.4121
3.5311   -5.7054
3.5742   -6.6399
3.6172   -6.7075
3.6603   -7.2482
3.7033   -8.3694
3.7464  -10.1388
3.7895  -12.1303
3.8325  -14.2283
3.8756  -14.2066
3.9187  -13.5406
3.9617  -13.3214
4.0048  -13.1215
4.0478  -13.4175
4.0909  -13.2200
4.1340  -13.2356
4.1770  -13.5265
4.2201  -12.7110
4.2632  -12.5092
4.3062  -10.9638
4.3493   -8.2978
4.3923   -6.4915
4.4354   -6.8609
4.4785   -6.8227
4.5215   -4.7656
4.5646   -1.7224
4.6077    1.6608
4.6507    4.8240
4.6938    6.0546
4.7368    6.3889
4.7799    6.6576
4.8230    7.5915
4.8660    8.9272
4.9091    9.9692
4.9522   10.8264
4.9952    9.8321
5.0383    8.0375
5.0813    6.0330
5.1244    4.7250
5.1675    2.5797
5.2105    0.7640
5.2536    0.4407
5.2967   -0.5636
5.3397   -1.4007
5.3828   -2.5436
5.4258   -3.0314
5.4689   -2.3350
5.5120   -3.9709
5.5550   -2.8521
5.5981   -1.1921
5.6411   -1.4797
5.6842   -1.4505
5.7273   -1.6446
5.7703   -2.2020
5.8134   -3.4676
5.8565   -4.8234
5.8995   -6.2246
5.9426   -6.5505
5.9856   -6.3330
6.0287   -6.2813
6.0718   -4.8324
6.1148   -3.9247
6.1579   -3.7575
6.2010   -3.5720
6.2440   -4.3618
6.2871   -5.2335
6.3301   -4.4953
6.3732   -4.7378
6.4163   -6.4555
6.4593   -7.0527
6.5024   -8.9695
6.5455  -11.1983
6.5885  -11.6811
6.6316  -11.5154
6.6746   -8.6736
6.7177   -6.4425
6.7608   -6.6851
6.8038   -7.5932
6.8469   -7.4913
6.8900   -8.5291
6.9330   -9.9020
6.9761  -11.2001
7.0191  -11.1949
7.0622   -9.8821
7.1053   -8.4005
7.1483   -5.5699
7.1914   -3.8385
7.2344   -3.2007
7.2775   -2.8420
7.3206   -2.5981
7.3636   -2.3113
7.4067   -2.0124
7.4498   -1.4067
7.4928   -0.8563
7.5359   -0.5753
7.5789   -1.8118
7.6220   -3.7757
7.6651   -4.8273
7.7081   -5.5003
7.7512   -5.4383
7.7943   -5.5832
7.8373   -5.7869
7.8804   -4.5890
7.9234   -4.4623
7.9665   -5.8674
8.0096   -8.2157
8.0526  -11.7255
8.0957  -13.8073
8.1388  -14.9204
8.1818  -14.5647
8.2249  -15.3755
8.2679  -15.9227
8.3110  -16.8442
8.3541  -17.8647
8.3971  -18.2114
8.4402  -18.8748
8.4833  -19.1909
8.5263  -17.7076
8.5694  -15.4764
8.6124  -14.3341
8.6555  -13.7246
8.6986  -12.4172
8.7416  -10.2820
8.7847   -7.4813
8.8278   -5.6172
8.8708   -5.2403
8.9139   -6.8947
8.9569   -8.6131
9.0000   -9.1165
9.0431   -9.6488
9.0861   -9.3576
9.1292  -10.1966
9.1722  -10.4637
9.2153  -11.5060
9.2584  -12.4741
9.3014  -12.0918
9.3445  -11.2424
9.3876  -10.7554
9.4306  -10.3658
9.4737  -10.0938
9.5167   -9.8257
9.5598   -9.3672
9.6029   -9.1523
9.6459   -9.1955
9.6890  -10.0436
9.7321  -10.7023
9.7751   -9.9956
9.8182   -8.5777
9.8612   -4.9796
9.9043   -5.3382
9.9474   -7.7866
9.9904   -7.0020
10.0335   -6.0642
10.0766   -3.5312
10.1196   -3.6611
10.1627   -4.9952
10.2057   -5.2153
10.2488   -5.0848
10.2919   -4.2466
10.3349   -4.4488
10.3780   -4.4263
10.4211   -5.1519
10.4641   -5.9084
10.5072   -4.9478
10.5502   -4.7581
10.5933   -4.4216
10.6364   -4.2238
10.6794   -5.5119
10.7225   -6.3712
10.7656   -8.7547
10.8086   -8.5223
10.8517   -8.2585
10.8947   -8.0335
10.9378   -7.7810
10.9809   -8.6545
11.0239   -8.7909
11.0670   -8.7285
11.1100   -8.6522
11.1531   -7.5046
11.1962   -5.2701
11.2392   -3.4315
11.2823   -3.5929
11.3254   -4.8096
11.3684   -6.3895
11.4115   -6.2270
11.4545   -5.9882
11.4976   -5.5648
11.5407   -3.9976
11.5837   -2.9460
11.6268   -1.7332
11.6699   -0.5739
11.7129    0.0412
11.7560   -0.3022
11.7990   -1.0001
11.8421   -1.0707
11.8852   -2.5343
11.9282   -3.0878
11.9713   -2.4147
12.0144   -2.2661
12.0574   -1.8405
12.1005   -0.7420
12.1435   -3.4610
12.1866   -5.9772
12.2297   -6.6856
12.2727   -5.2277
12.3158   -3.1860
12.3589   -0.4328
12.4019    0.6018
12.4450    0.4225
12.4880    0.9643
12.5311    1.9362
12.5742    2.7978
12.6172    3.0185
12.6603    3.2728
12.7033    3.3577
12.7464    3.0635
12.7895    3.1755
12.8325    2.3976
12.8756    2.1212
12.9187    2.8699
12.9617    2.4864
13.0048    0.5547
13.0478   -1.5838
13.0909   -2.9580
13.1340   -4.2099
13.1770   -5.7127
13.2201   -6.0280
13.2632   -6.7355
13.3062   -6.6363
13.3493   -6.4393
13.3923   -6.3366
13.4354   -6.5721
13.4785   -6.9730
13.5215   -6.8244
13.5646   -7.5701
13.6077   -8.0224
13.6507   -7.9067
13.6938   -7.1001
13.7368   -6.2728
13.7799   -5.4582
13.8230   -4.5198
13.8660   -3.7190
13.9091   -3.4273
13.9522   -3.5222
13.9952   -2.8122
14.0383    1.1209
14.0813    3.5988
14.1244    4.0342
14.1675    4.3687
14.2105    5.3521
14.2536    6.9777
14.2967    7.9398
14.3397    9.6799
14.3828   10.4488
14.4258   10.4082
14.4689    9.9514
14.5120    9.9758
14.5550   10.3935
14.5981    9.9082
14.6411    8.5974
14.6842    7.2320
14.7273    5.1811
14.7703    4.1007
14.8134    2.0038
14.8565   -0.0335
14.8995   -3.4840
14.9426   -5.8026
14.9856   -7.3604
15.0287   -8.6753
15.0718   -8.4297
15.1148   -9.5680
15.1579   -9.3842
15.2010   -8.2515
15.2440   -7.7324
15.2871   -6.9773
15.3301   -7.3906
15.3732   -8.2632
15.4163   -9.2404
15.4593   -9.5274
15.5024   -8.7817
15.5455   -7.5798
15.5885   -5.6425
15.6316   -4.0586
15.6746   -1.9672
15.7177   -1.0113
15.7608   -1.8092
15.8038   -3.2377
15.8469   -4.9406
15.8900   -6.3105
15.9330   -6.0049
15.9761   -5.6674
16.0191   -6.2746
16.0622   -6.9170
16.1053   -7.0550
16.1483   -9.5454
16.1914   -7.4548
16.2344   -6.3552
16.2775   -5.3443
16.3206   -4.1911
16.3636   -1.7340
16.4067    0.1289
16.4498    0.9191
16.4928   -0.1590
16.5359    0.1531
16.5789    0.3405
16.6220   -0.0531
16.6651   -0.7889
16.7081   -1.1416
16.7512   -1.0915
16.7943   -0.7972
16.8373   -0.3588
16.8804   -0.4207
16.9234   -0.8181
16.9665   -1.4530
17.0096   -1.9211
17.0526   -2.4851
17.0957   -3.1149
17.1388   -3.4338
17.1818   -3.8118
17.2249   -4.6697
17.2679   -4.6518
17.3110   -5.5257
17.3541   -5.6337
17.3971   -4.2844
17.4402   -2.3812
17.4833   -1.2295
17.5263   -1.7709
17.5694   -2.9093
17.6124   -3.7700
17.6555   -4.3223
17.6986   -3.9620
17.7416   -4.0355
17.7847   -4.8348
17.8278   -5.5094
17.8708   -5.7611
17.9139   -6.0301
17.9569   -5.5570
18.0000   -4.3243


==> matlabPlots/trajectory3/phi_UAV2.txt <==
 0   -8.5441
0.0495   -9.6472
0.0989   -9.7704
0.1484   -8.6448
0.1978   -8.0305
0.2473   -7.7142
0.2967   -7.2300
0.3462   -7.4013
0.3956   -7.8852
0.4451   -7.6359
0.4945   -7.8960
0.5440   -7.6687
0.5934   -7.7104
0.6429   -8.2399
0.6923   -9.1269
0.7418  -11.7554
0.7912  -28.3517
0.8407  -11.3169
0.8901   13.6044
0.9396   16.8515
0.9890   -3.0516
1.0385  -19.0408
1.0879  -14.8093
1.1374   -5.4668
1.1868   -3.2024
1.2363   -6.2487
1.2857   -9.1271
1.3352  -11.3184
1.3846  -11.3723
1.4341  -10.6009
1.4835  -10.7162
1.5330   -8.4657
1.5824   -5.8081
1.6319   -3.9030
1.6813   -2.8810
1.7308   -1.6219
1.7802   -0.8211
1.8297   -1.6823
1.8791   -3.8526
1.9286   -5.0689
1.9780   -4.7070
2.0275   -4.5498
2.0769   -5.1527
2.1264   -6.0901
2.1758   -6.0616
2.2253   -5.4616
2.2747   -5.6758
2.3242   -6.0069
2.3736   -6.1787
2.4231   -6.5022
2.4725   -6.6112
2.5220   -6.3162
2.5714   -5.7195
2.6209   -3.6339
2.6703   -3.1993
2.7198   -2.3833
2.7692   -4.5150
2.8187   -4.4935
2.8681   -4.3294
2.9176   -4.0131
2.9670   -4.2521
3.0165   -4.7761
3.0659   -4.9632
3.1154   -5.1671
3.1648   -7.0634
3.2143   -7.7234
3.2637   -9.2620
3.3132   -8.5064
3.3626   -6.3812
3.4121   -4.4503
3.4615   -4.5341
3.5110   -4.5270
3.5604   -4.2172
3.6099   -3.5308
3.6593   -6.6352
3.7088   -3.8198
3.7582   -6.0306
3.8077   -7.5117
3.8571   -5.7318
3.9066   -4.7831
3.9560   -6.4645
4.0055   -9.6486
4.0549  -12.9534
4.1044  -14.7997
4.1538  -16.3658
4.2033  -17.4556
4.2527  -18.9491
4.3022  -16.4635
4.3516  -14.7369
4.4011  -13.1251
4.4505  -12.5644
4.5000  -12.1953
4.5495  -10.4463
4.5989   -8.8186
4.6484   -6.9605
4.6978   -5.7479
4.7473   -5.9644
4.7967   -7.4839
4.8462   -9.1122
4.8956   -8.4810
4.9451   -7.8844
4.9945   -8.9536
5.0440  -10.6717
5.0934  -11.2831
5.1429  -10.7091
5.1923   -9.3508
5.2418   -8.8234
5.2912   -8.7073
5.3407   -9.3674
5.3901   -9.2586
5.4396   -9.0649
5.4890   -8.6193
5.5385   -6.4602
5.5879   -4.0078
5.6374   -2.7411
5.6868   -2.4323
5.7363   -1.9115
5.7857   -2.4001
5.8352   -3.2678
5.8846   -3.3895
5.9341   -3.8486
5.9835   -3.3278
6.0330   -2.4183
6.0824   -3.3293
6.1319   -4.1680
6.1813   -5.8719
6.2308   -8.2396
6.2802   -8.3434
6.3297   -7.4478
6.3791   -7.2157
6.4286   -5.6808
6.4780   -4.6473
6.5275   -3.1289
6.5769   -2.7208
6.6264   -4.3528
6.6758   -4.9225
6.7253   -6.1591
6.7747   -9.1246
6.8242   -6.4831
6.8736   -5.6075
6.9231   -6.0915
6.9725   -5.4579
7.0220   -5.6097
7.0714   -6.3970
7.1209   -7.6740
7.1703   -7.4030
7.2198   -5.8910
7.2692   -4.7863
7.3187   -3.2732
7.3681   -2.6518
7.4176   -3.5664
7.4670   -3.2506
7.5165   -2.7602
7.5659   -2.3201
7.6154   -2.5133
7.6648   -3.3119
7.7143   -5.0986
7.7637   -5.8038
7.8132   -6.7138
7.8626   -7.5027
7.9121   -8.5913
7.9615   -8.4991
8.0110   -8.0714
8.0604   -7.7589
8.1099   -7.9875
8.1593   -6.8670
8.2088   -5.6695
8.2582   -5.3135
8.3077   -5.9029
8.3571   -6.6028
8.4066   -7.2348
8.4560   -8.6986
8.5055   -8.1191
8.5549   -6.8649
8.6044   -4.4268
8.6538   -4.2045
8.7033   -6.6047
8.7527   -8.9107
8.8022  -10.6199
8.8516  -11.0047
8.9011  -12.4676
8.9505  -12.5741
9.0000  -12.6926
9.0495  -12.1277
9.0989  -11.2751
9.1484  -10.6809
9.1978  -10.0448
9.2473   -9.1500
9.2967   -7.8210
9.3462   -6.8279
9.3956   -6.9788
9.4451   -6.8667
9.4945   -7.0396
9.5440   -7.7435
9.5934   -7.8674
9.6429   -6.6107
9.6923   -5.2382
9.7418   -4.8140
9.7912   -4.8522
9.8407   -4.9572
9.8901   -4.8371
9.9396   -5.7089
9.9890   -5.8597
10.0385   -6.0824
10.0879   -6.1237
10.1374   -5.5011
10.1868   -4.6499
10.2363   -4.1058
10.2857   -4.4590
10.3352   -4.7237
10.3846   -3.7616
10.4341   -4.2736
10.4835   -3.8810
10.5330   -4.1698
10.5824   -4.5876
10.6319   -5.3365
10.6813   -4.7693
10.7308   -4.4787
10.7802   -5.9654
10.8297   -7.2658
10.8791   -8.4590
10.9286   -8.5596
10.9780   -6.4174
11.0275   -4.6680
11.0769   -3.6704
11.1264   -4.9431
11.1758   -5.5450
11.2253   -6.6264
11.2747   -7.1648
11.3242   -6.2728
11.3736   -4.4505
11.4231   -3.4025
11.4725   -2.6389
11.5220   -3.3092
11.5714   -4.8413
11.6209   -5.3492
11.6703   -5.1196
11.7198   -5.1559
11.7692   -4.8632
11.8187   -6.4447
11.8681  -11.1983
11.9176  -16.3902
11.9670  -19.0220
12.0165  -19.2922
12.0659  -19.9772
12.1154  -21.7027
12.1648  -22.0579
12.2143  -21.2576
12.2637  -20.0538
12.3132  -18.5016
12.3626  -15.8334
12.4121  -14.5537
12.4615  -11.2651
12.5110  -10.9543
12.5604   -8.0318
12.6099   -8.0471
12.6593   -9.0648
12.7088  -13.5277
12.7582  -16.0140
12.8077  -15.9446
12.8571  -14.2768
12.9066  -12.0580
12.9560  -10.7692
13.0055  -10.6983
13.0549  -10.7121
13.1044  -12.0199
13.1538  -13.1963
13.2033  -12.8607
13.2527  -12.3311
13.3022   -9.8216
13.3516   -7.4490
13.4011   -5.3070
13.4505   -4.7262
13.5000   -4.7685
13.5495   -5.3233
13.5989   -6.9308
13.6484   -6.2846
13.6978  -10.2237
13.7473  -12.2479
13.7967  -11.7456
13.8462  -10.6157
13.8956   -7.9473
13.9451   -5.1463
13.9945   -3.4509
14.0440   -0.7897
14.0934    0.1053
14.1429   -0.0815
14.1923   -1.0211
14.2418    1.0603
14.2912    3.5234
14.3407    4.9069
14.3901    5.5270
14.4396    4.4412
14.4890    5.7742
14.5385    5.9240
14.5879    5.1677
14.6374    5.2835
14.6868    3.3307
14.7363    4.5361
14.7857    5.1037
14.8352    3.4154
14.8846    0.8823
14.9341   -1.8624
14.9835   -3.1327
15.0330   -2.6954
15.0824   -1.1147
15.1319    0.3511
15.1813    2.2716
15.2308    4.5487
15.2802   -4.9787
15.3297   -6.6202
15.3791   -3.4519
15.4286   -2.2428
15.4780   -1.4515
15.5275   -1.7048
15.5769   -2.4563
15.6264   -3.3759
15.6758   -5.7706
15.7253   -4.3975
15.7747   -1.7640
15.8242   -1.7127
15.8736   -3.2537
15.9231   -4.9659
15.9725   -4.6325
16.0220   -4.0812
16.0714   -3.6229
16.1209   -3.6997
16.1703   -3.4036
16.2198   -3.3593
16.2692   -2.9060
16.3187   -3.1240
16.3681   -3.6585
16.4176   -4.2687
16.4670   -4.7491
16.5165   -5.2618
16.5659   -6.1423
16.6154   -4.7820
16.6648   -5.4469
16.7143   -5.9231
16.7637   -3.6143
16.8132   -2.5825
16.8626   -3.1945
16.9121   -4.2791
16.9615   -4.7665
17.0110   -4.5324
17.0604   -5.0018
17.1099   -5.4018
17.1593   -5.5262
17.2088   -5.6097
17.2582   -4.3066
17.3077   -3.9227
17.3571   -4.8898
17.4066   -6.0469
17.4560   -6.9237
17.5055   -8.3198
17.5549   -8.4532
17.6044   -7.7837
17.6538   -6.6709
17.7033   -8.5026
17.7527   -8.5634
17.8022   -6.5583
17.8516   -5.3303
17.9011   -6.1337
17.9505   -6.6062
18.0000   -6.5192



==> matlabPlots/trajectory3/position_BS_x.txt <==
 0  -15.0000
0.0500  -15.0000
0.1000  -15.0000
0.1500  -15.0000
0.2000  -15.0000
0.2500  -15.0000
0.3000  -15.0000
0.3500  -15.0000
0.4000  -15.0000
0.4500  -15.0000
0.5000  -15.0000
0.5500  -15.0000
0.6000  -15.0000
0.6500  -15.0000
0.7000  -15.0000
0.7500  -15.0000
0.8000  -15.0000
0.8500  -15.0000
0.9000  -15.0000
0.9500  -15.0000
1.0000  -15.0000
1.0500  -15.0000
1.1000  -15.0000
1.1500  -15.0000
1.2000  -15.0000
1.2500  -15.0000
1.3000  -15.0000
1.3500  -15.0000
1.4000  -15.0000
1.4500  -15.0000
1.5000  -15.0000
1.5500  -15.0000
1.6000  -15.0000
1.6500  -15.0000
1.7000  -15.0000
1.7500  -15.0000
1.8000  -15.0000
1.8500  -15.0000
1.9000  -15.0000
1.9500  -15.0000
2.0000  -15.0000
2.0500  -15.0000
2.1000  -15.0000
2.1500  -15.0000
2.2000  -15.0000
2.2500  -15.0000
2.3000  -15.0000
2.3500  -15.0000
2.4000  -15.0000
2.4500  -15.0000
2.5000  -15.0000
2.5500  -15.0000
2.6000  -15.0000
2.6500  -15.0000
2.7000  -15.0000
2.7500  -15.0000
2.8000  -15.0000
2.8500  -15.0000
2.9000  -15.0000
2.9500  -15.0000
3.0000  -15.0000
3.0500  -15.0000
3.1000  -15.0000
3.1500  -15.0000
3.2000  -15.0000
3.2500  -15.0000
3.3000  -15.0000
3.3500  -15.0000
3.4000  -15.0000
3.4500  -15.0000
3.5000  -15.0000
3.5500  -15.0000
3.6000  -15.0000
3.6500  -15.0000
3.7000  -15.0000
3.7500  -15.0000
3.8000  -15.0000
3.8500  -15.0000
3.9000  -15.0000
3.9500  -15.0000
4.0000  -15.0000
4.0500  -15.0000
4.1000  -15.0000
4.1500  -15.0000
4.2000  -15.0000
4.2500  -15.0000
4.3000  -15.0000
4.3500  -15.0000
4.4000  -15.0000
4.4500  -15.0000
4.5000  -15.0000
4.5500  -15.0000
4.6000  -15.0000
4.6500  -15.0000
4.7000  -15.0000
4.7500  -15.0000
4.8000  -15.0000
4.8500  -15.0000
4.9000  -15.0000
4.9500  -15.0000
5.0000  -15.0000
5.0500  -15.0000
5.1000  -15.0000
5.1500  -15.0000
5.2000  -15.0000
5.2500  -15.0000
5.3000  -15.0000
5.3500  -15.0000
5.4000  -15.0000
5.4500  -15.0000
5.5000  -15.0000
5.5500  -15.0000
5.6000  -15.0000
5.6500  -15.0000
5.7000  -15.0000
5.7500  -15.0000
5.8000  -15.0000
5.8500  -15.0000
5.9000  -15.0000
5.9500  -15.0000
6.0000  -15.0000
6.0500  -15.0000
6.1000  -15.0000
6.1500  -15.0000
6.2000  -15.0000
6.2500  -15.0000
6.3000  -15.0000
6.3500  -15.0000
6.4000  -15.0000
6.4500  -15.0000
6.5000  -15.0000
6.5500  -15.0000
6.6000  -15.0000
6.6500  -15.0000
6.7000  -15.0000
6.7500  -15.0000
6.8000  -15.0000
6.8500  -15.0000
6.9000  -15.0000
6.9500  -15.0000
7.0000  -15.0000
7.0500  -15.0000
7.1000  -15.0000
7.1500  -15.0000
7.2000  -15.0000
7.2500  -15.0000
7.3000  -15.0000
7.3500  -15.0000
7.4000  -15.0000
7.4500  -15.0000
7.5000  -15.0000
7.5500  -15.0000
7.6000  -15.0000
7.6500  -15.0000
7.7000  -15.0000
7.7500  -15.0000
7.8000  -15.0000
7.8500  -15.0000
7.9000  -15.0000
7.9500  -15.0000
8.0000  -15.0000
8.0500  -15.0000
8.1000  -15.0000
8.1500  -15.0000
8.2000  -15.0000
8.2500  -15.0000
8.3000  -15.0000
8.3500  -15.0000
8.4000  -15.0000
8.4500  -15.0000
8.5000  -15.0000
8.5500  -15.0000
8.6000  -15.0000
8.6500  -15.0000
8.7000  -15.0000
8.7500  -15.0000
8.8000  -15.0000
8.8500  -15.0000
8.9000  -15.0000
8.9500  -15.0000
9.0000  -15.0000
9.0500  -15.0000
9.1000  -15.0000
9.1500  -15.0000
9.2000  -15.0000
9.2500  -15.0000
9.3000  -15.0000
9.3500  -15.0000
9.4000  -15.0000
9.4500  -15.0000
9.5000  -15.0000
9.5500  -15.0000
9.6000  -15.0000
9.6500  -15.0000
9.7000  -15.0000
9.7500  -15.0000
9.8000  -15.0000
9.8500  -15.0000
9.9000  -15.0000
9.9500  -15.0000
10.0000  -15.0000
10.0500  -15.0000
10.1000  -15.0000
10.1500  -15.0000
10.2000  -15.0000
10.2500  -15.0000
10.3000  -15.0000
10.3500  -15.0000
10.4000  -15.0000
10.4500  -15.0000
10.5000  -15.0000
10.5500  -15.0000
10.6000  -15.0000
10.6500  -15.0000
10.7000  -15.0000
10.7500  -15.0000
10.8000  -15.0000
10.8500  -15.0000
10.9000  -15.0000
10.9500  -15.0000
11.0000  -15.0000
11.0500  -15.0000
11.1000  -15.0000
11.1500  -15.0000
11.2000  -15.0000
11.2500  -15.0000
11.3000  -15.0000
11.3500  -15.0000
11.4000  -15.0000
11.4500  -15.0000
11.5000  -15.0000
11.5500  -15.0000
11.6000  -15.0000
11.6500  -15.0000
11.7000  -15.0000
11.7500  -15.0000
11.8000  -15.0000
11.8500  -15.0000
11.9000  -15.0000
11.9500  -15.0000
12.0000  -15.0000
12.0500  -15.0000
12.1000  -15.0000
12.1500  -15.0000
12.2000  -15.0000
12.2500  -15.0000
12.3000  -15.0000
12.3500  -15.0000
12.4000  -15.0000
12.4500  -15.0000
12.5000  -15.0000
12.5500  -15.0000
12.6000  -15.0000
12.6500  -15.0000
12.7000  -15.0000
12.7500  -15.0000
12.8000  -15.0000
12.8500  -15.0000
12.9000  -15.0000
12.9500  -15.0000
13.0000  -15.0000
13.0500  -15.0000
13.1000  -15.0000
13.1500  -15.0000
13.2000  -15.0000
13.2500  -15.0000
13.3000  -15.0000
13.3500  -15.0000
13.4000  -15.0000
13.4500  -15.0000
13.5000  -15.0000
13.5500  -15.0000
13.6000  -15.0000
13.6500  -15.0000
13.7000  -15.0000
13.7500  -15.0000
13.8000  -15.0000
13.8500  -15.0000
13.9000  -15.0000
13.9500  -15.0000
14.0000  -15.0000
14.0500  -15.0000
14.1000  -15.0000
14.1500  -15.0000
14.2000  -15.0000
14.2500  -15.0000
14.3000  -15.0000
14.3500  -15.0000
14.4000  -15.0000
14.4500  -15.0000
14.5000  -15.0000
14.5500  -15.0000
14.6000  -15.0000
14.6500  -15.0000
14.7000  -15.0000
14.7500  -15.0000
14.8000  -15.0000
14.8500  -15.0000
14.9000  -15.0000
14.9500  -15.0000
15.0000  -15.0000
15.0500  -15.0000
15.1000  -15.0000
15.1500  -15.0000
15.2000  -15.0000
15.2500  -15.0000
15.3000  -15.0000
15.3500  -15.0000
15.4000  -15.0000
15.4500  -15.0000
15.5000  -15.0000
15.5500  -15.0000
15.6000  -15.0000
15.6500  -15.0000
15.7000  -15.0000
15.7500  -15.0000
15.8000  -15.0000
15.8500  -15.0000
15.9000  -15.0000
15.9500  -15.0000
16.0000  -15.0000
16.0500  -15.0000
16.1000  -15.0000
16.1500  -15.0000
16.2000  -15.0000
16.2500  -15.0000
16.3000  -15.0000
16.3500  -15.0000
16.4000  -15.0000
16.4500  -15.0000
16.5000  -15.0000
16.5500  -15.0000
16.6000  -15.0000
16.6500  -15.0000
16.7000  -15.0000
16.7500  -15.0000
16.8000  -15.0000
16.8500  -15.0000
16.9000  -15.0000
16.9500  -15.0000
17.0000  -15.0000
17.0500  -15.0000
17.1000  -15.0000
17.1500  -15.0000
17.2000  -15.0000
17.2500  -15.0000
17.3000  -15.0000
17.3500  -15.0000
17.4000  -15.0000
17.4500  -15.0000
17.5000  -15.0000
17.5500  -15.0000
17.6000  -15.0000
17.6500  -15.0000
17.7000  -15.0000
17.7500  -15.0000
17.8000  -15.0000
17.8500  -15.0000
17.9000  -15.0000
17.9500  -15.0000
18.0000  -15.0000



==> matlabPlots/trajectory3/position_UAV1_x.txt <==
 0         0
0.0500         0
0.1000   -0.0004
0.1500   -0.0031
0.2000   -0.0099
0.2500   -0.0226
0.3000   -0.0424
0.3500   -0.0703
0.4000   -0.1070
0.4500   -0.1530
0.5000   -0.2085
0.5500   -0.2735
0.6000   -0.3477
0.6500   -0.4308
0.7000   -0.5222
0.7500   -0.6213
0.8000   -0.7270
0.8500   -0.8386
0.9000   -0.9549
0.9500   -1.0749
1.0000   -1.1972
1.0500   -1.3209
1.1000   -1.4443
1.1500   -1.5655
1.2000   -1.6824
1.2500   -1.7936
1.3000   -1.8976
1.3500   -1.9936
1.4000   -2.0807
1.4500   -2.1585
1.5000   -2.2269
1.5500   -2.2857
1.6000   -2.3353
1.6500   -2.3760
1.7000   -2.4084
1.7500   -2.4333
1.8000   -2.4513
1.8500   -2.4636
1.9000   -2.4711
1.9500   -2.4750
2.0000   -2.4764
2.0500   -2.4766
2.1000   -2.4764
2.1500   -2.4749
2.2000   -2.4709
2.2500   -2.4636
2.3000   -2.4521
2.3500   -2.4360
2.4000   -2.4148
2.4500   -2.3883
2.5000   -2.3562
2.5500   -2.3187
2.6000   -2.2758
2.6500   -2.2278
2.7000   -2.1750
2.7500   -2.1178
2.8000   -2.0567
2.8500   -1.9923
2.9000   -1.9251
2.9500   -1.8558
3.0000   -1.7852
3.0500   -1.7138
3.1000   -1.6424
3.1500   -1.5718
3.2000   -1.5027
3.2500   -1.4356
3.3000   -1.3709
3.3500   -1.3091
3.4000   -1.2504
3.4500   -1.1949
3.5000   -1.1427
3.5500   -1.0938
3.6000   -1.0481
3.6500   -1.0055
3.7000   -0.9659
3.7500   -0.9288
3.8000   -0.8941
3.8500   -0.8614
3.9000   -0.8304
3.9500   -0.8007
4.0000   -0.7718
4.0500   -0.7433
4.1000   -0.7148
4.1500   -0.6861
4.2000   -0.6569
4.2500   -0.6269
4.3000   -0.5960
4.3500   -0.5641
4.4000   -0.5311
4.4500   -0.4970
4.5000   -0.4616
4.5500   -0.4251
4.6000   -0.3874
4.6500   -0.3486
4.7000   -0.3088
4.7500   -0.2680
4.8000   -0.2264
4.8500   -0.1840
4.9000   -0.1411
4.9500   -0.0977
5.0000   -0.0540
5.0500   -0.0101
5.1000    0.0337
5.1500    0.0773
5.2000    0.1203
5.2500    0.1627
5.3000    0.2042
5.3500    0.2448
5.4000    0.2843
5.4500    0.3227
5.5000    0.3599
5.5500    0.3961
5.6000    0.4311
5.6500    0.4651
5.7000    0.4981
5.7500    0.5302
5.8000    0.5614
5.8500    0.5920
5.9000    0.6220
5.9500    0.6516
6.0000    0.6809
6.0500    0.7101
6.1000    0.7392
6.1500    0.7683
6.2000    0.7973
6.2500    0.8262
6.3000    0.8551
6.3500    0.8838
6.4000    0.9123
6.4500    0.9408
6.5000    0.9691
6.5500    0.9972
6.6000    1.0252
6.6500    1.0531
6.7000    1.0809
6.7500    1.1085
6.8000    1.1360
6.8500    1.1635
6.9000    1.1909
6.9500    1.2182
7.0000    1.2455
7.0500    1.2727
7.1000    1.3000
7.1500    1.3272
7.2000    1.3543
7.2500    1.3814
7.3000    1.4082
7.3500    1.4350
7.4000    1.4615
7.4500    1.4879
7.5000    1.5141
7.5500    1.5401
7.6000    1.5659
7.6500    1.5916
7.7000    1.6171
7.7500    1.6424
7.8000    1.6676
7.8500    1.6927
7.9000    1.7177
7.9500    1.7427
8.0000    1.7676
8.0500    1.7924
8.1000    1.8173
8.1500    1.8422
8.2000    1.8671
8.2500    1.8921
8.3000    1.9172
8.3500    1.9424
8.4000    1.9676
8.4500    1.9930
8.5000    2.0184
8.5500    2.0440
8.6000    2.0697
8.6500    2.0954
8.7000    2.1212
8.7500    2.1472
8.8000    2.1732
8.8500    2.1992
8.9000    2.2253
8.9500    2.2514
9.0000    2.2776
9.0500    2.3038
9.1000    2.3300
9.1500    2.3562
9.2000    2.3824
9.2500    2.4086
9.3000    2.4349
9.3500    2.4612
9.4000    2.4875
9.4500    2.5139
9.5000    2.5403
9.5500    2.5668
9.6000    2.5933
9.6500    2.6198
9.7000    2.6464
9.7500    2.6730
9.8000    2.6996
9.8500    2.7262
9.9000    2.7529
9.9500    2.7796
10.0000    2.8063
10.0500    2.8330
10.1000    2.8597
10.1500    2.8864
10.2000    2.9131
10.2500    2.9399
10.3000    2.9666
10.3500    2.9934
10.4000    3.0202
10.4500    3.0471
10.5000    3.0739
10.5500    3.1008
10.6000    3.1278
10.6500    3.1547
10.7000    3.1817
10.7500    3.2087
10.8000    3.2357
10.8500    3.2628
10.9000    3.2898
10.9500    3.3169
11.0000    3.3440
11.0500    3.3710
11.1000    3.3981
11.1500    3.4252
11.2000    3.4523
11.2500    3.4794
11.3000    3.5065
11.3500    3.5336
11.4000    3.5608
11.4500    3.5880
11.5000    3.6151
11.5500    3.6423
11.6000    3.6696
11.6500    3.6968
11.7000    3.7241
11.7500    3.7513
11.8000    3.7786
11.8500    3.8059
11.9000    3.8332
11.9500    3.8605
12.0000    3.8878
12.0500    3.9151
12.1000    3.9425
12.1500    3.9698
12.2000    3.9971
12.2500    4.0244
12.3000    4.0517
12.3500    4.0790
12.4000    4.1063
12.4500    4.1335
12.5000    4.1608
12.5500    4.1881
12.6000    4.2153
12.6500    4.2426
12.7000    4.2698
12.7500    4.2971
12.8000    4.3243
12.8500    4.3515
12.9000    4.3787
12.9500    4.4059
13.0000    4.4332
13.0500    4.4604
13.1000    4.4876
13.1500    4.5148
13.2000    4.5420
13.2500    4.5692
13.3000    4.5964
13.3500    4.6235
13.4000    4.6507
13.4500    4.6778
13.5000    4.7049
13.5500    4.7320
13.6000    4.7591
13.6500    4.7861
13.7000    4.8132
13.7500    4.8402
13.8000    4.8672
13.8500    4.8942
13.9000    4.9212
13.9500    4.9482
14.0000    4.9752
14.0500    5.0022
14.1000    5.0292
14.1500    5.0562
14.2000    5.0831
14.2500    5.1100
14.3000    5.1369
14.3500    5.1637
14.4000    5.1904
14.4500    5.2171
14.5000    5.2437
14.5500    5.2702
14.6000    5.2967
14.6500    5.3231
14.7000    5.3495
14.7500    5.3758
14.8000    5.4021
14.8500    5.4283
14.9000    5.4545
14.9500    5.4807
15.0000    5.5068
15.0500    5.5330
15.1000    5.5591
15.1500    5.5853
15.2000    5.6114
15.2500    5.6376
15.3000    5.6637
15.3500    5.6899
15.4000    5.7161
15.4500    5.7422
15.5000    5.7684
15.5500    5.7946
15.6000    5.8207
15.6500    5.8469
15.7000    5.8731
15.7500    5.8993
15.8000    5.9255
15.8500    5.9516
15.9000    5.9778
15.9500    6.0040
16.0000    6.0302
16.0500    6.0564
16.1000    6.0826
16.1500    6.1088
16.2000    6.1350
16.2500    6.1613
16.3000    6.1875
16.3500    6.2139
16.4000    6.2402
16.4500    6.2666
16.5000    6.2930
16.5500    6.3195
16.6000    6.3460
16.6500    6.3725
16.7000    6.3991
16.7500    6.4257
16.8000    6.4524
16.8500    6.4790
16.9000    6.5057
16.9500    6.5324
17.0000    6.5591
17.0500    6.5858
17.1000    6.6126
17.1500    6.6393
17.2000    6.6660
17.2500    6.6927
17.3000    6.7194
17.3500    6.7461
17.4000    6.7728
17.4500    6.7995
17.5000    6.8262
17.5500    6.8529
17.6000    6.8795
17.6500    6.9062
17.7000    6.9329
17.7500    6.9595
17.8000    6.9862
17.8500    7.0128
17.9000    7.0395
17.9500    7.0661
18.0000    7.0928



==> matlabPlots/trajectory3/position_UAV2_x.txt <==
 0         0
0.0500    0.0000
0.1000    0.0001
0.1500    0.0002
0.2000    0.0004
0.2500    0.0007
0.3000    0.0007
0.3500    0.0007
0.4000    0.0009
0.4500    0.0014
0.5000    0.0024
0.5500    0.0042
0.6000    0.0068
0.6500    0.0103
0.7000    0.0148
0.7500    0.0204
0.8000    0.0271
0.8500    0.0350
0.9000    0.0440
0.9500    0.0542
1.0000    0.0657
1.0500    0.0784
1.1000    0.0923
1.1500    0.1076
1.2000    0.1242
1.2500    0.1421
1.3000    0.1613
1.3500    0.1820
1.4000    0.2041
1.4500    0.2276
1.5000    0.2527
1.5500    0.2792
1.6000    0.3072
1.6500    0.3368
1.7000    0.3680
1.7500    0.4007
1.8000    0.4351
1.8500    0.4712
1.9000    0.5088
1.9500    0.5482
2.0000    0.5892
2.0500    0.6319
2.1000    0.6763
2.1500    0.7223
2.2000    0.7700
2.2500    0.8194
2.3000    0.8704
2.3500    0.9230
2.4000    0.9773
2.4500    1.0331
2.5000    1.0905
2.5500    1.1494
2.6000    1.2098
2.6500    1.2717
2.7000    1.3350
2.7500    1.3997
2.8000    1.4657
2.8500    1.5331
2.9000    1.6017
2.9500    1.6715
3.0000    1.7424
3.0500    1.8145
3.1000    1.8876
3.1500    1.9618
3.2000    2.0369
3.2500    2.1129
3.3000    2.1897
3.3500    2.2674
3.4000    2.3458
3.4500    2.4249
3.5000    2.5046
3.5500    2.5849
3.6000    2.6657
3.6500    2.7470
3.7000    2.8288
3.7500    2.9109
3.8000    2.9933
3.8500    3.0760
3.9000    3.1590
3.9500    3.2421
4.0000    3.3253
4.0500    3.4086
4.1000    3.4919
4.1500    3.5752
4.2000    3.6584
4.2500    3.7416
4.3000    3.8246
4.3500    3.9074
4.4000    3.9900
4.4500    4.0723
4.5000    4.1543
4.5500    4.2360
4.6000    4.3173
4.6500    4.3983
4.7000    4.4788
4.7500    4.5588
4.8000    4.6383
4.8500    4.7172
4.9000    4.7955
4.9500    4.8732
5.0000    4.9502
5.0500    5.0266
5.1000    5.1023
5.1500    5.1773
5.2000    5.2517
5.2500    5.3253
5.3000    5.3983
5.3500    5.4705
5.4000    5.5421
5.4500    5.6129
5.5000    5.6830
5.5500    5.7524
5.6000    5.8211
5.6500    5.8892
5.7000    5.9565
5.7500    6.0231
5.8000    6.0891
5.8500    6.1544
5.9000    6.2190
5.9500    6.2829
6.0000    6.3463
6.0500    6.4090
6.1000    6.4710
6.1500    6.5325
6.2000    6.5934
6.2500    6.6537
6.3000    6.7135
6.3500    6.7727
6.4000    6.8313
6.4500    6.8895
6.5000    6.9472
6.5500    7.0044
6.6000    7.0611
6.6500    7.1174
6.7000    7.1732
6.7500    7.2286
6.8000    7.2837
6.8500    7.3384
6.9000    7.3927
6.9500    7.4467
7.0000    7.5003
7.0500    7.5537
7.1000    7.6068
7.1500    7.6596
7.2000    7.7121
7.2500    7.7644
7.3000    7.8165
7.3500    7.8685
7.4000    7.9202
7.4500    7.9717
7.5000    8.0231
7.5500    8.0744
7.6000    8.1255
7.6500    8.1766
7.7000    8.2275
7.7500    8.2784
7.8000    8.3292
7.8500    8.3799
7.9000    8.4306
7.9500    8.4813
8.0000    8.5319
8.0500    8.5826
8.1000    8.6332
8.1500    8.6839
8.2000    8.7346
8.2500    8.7853
8.3000    8.8360
8.3500    8.8868
8.4000    8.9377
8.4500    8.9886
8.5000    9.0396
8.5500    9.0907
8.6000    9.1419
8.6500    9.1931
8.7000    9.2445
8.7500    9.2959
8.8000    9.3475
8.8500    9.3991
8.9000    9.4509
8.9500    9.5027
9.0000    9.5547
9.0500    9.6068
9.1000    9.6590
9.1500    9.7113
9.2000    9.7638
9.2500    9.8164
9.3000    9.8690
9.3500    9.9219
9.4000    9.9748
9.4500   10.0278
9.5000   10.0808
9.5500   10.1339
9.6000   10.1870
9.6500   10.2401
9.7000   10.2932
9.7500   10.3463
9.8000   10.3995
9.8500   10.4527
9.9000   10.5060
9.9500   10.5593
10.0000   10.6126
10.0500   10.6659
10.1000   10.7193
10.1500   10.7727
10.2000   10.8262
10.2500   10.8797
10.3000   10.9333
10.3500   10.9869
10.4000   11.0405
10.4500   11.0942
10.5000   11.1479
10.5500   11.2017
10.6000   11.2555
10.6500   11.3094
10.7000   11.3633
10.7500   11.4172
10.8000   11.4712
10.8500   11.5252
10.9000   11.5793
10.9500   11.6334
11.0000   11.6875
11.0500   11.7417
11.1000   11.7959
11.1500   11.8501
11.2000   11.9044
11.2500   11.9587
11.3000   12.0130
11.3500   12.0673
11.4000   12.1217
11.4500   12.1761
11.5000   12.2305
11.5500   12.2850
11.6000   12.3395
11.6500   12.3939
11.7000   12.4484
11.7500   12.5030
11.8000   12.5575
11.8500   12.6120
11.9000   12.6666
11.9500   12.7211
12.0000   12.7757
12.0500   12.8303
12.1000   12.8848
12.1500   12.9394
12.2000   12.9940
12.2500   13.0486
12.3000   13.1031
12.3500   13.1577
12.4000   13.2123
12.4500   13.2668
12.5000   13.3214
12.5500   13.3759
12.6000   13.4305
12.6500   13.4850
12.7000   13.5395
12.7500   13.5940
12.8000   13.6485
12.8500   13.7030
12.9000   13.7575
12.9500   13.8119
13.0000   13.8663
13.0500   13.9207
13.1000   13.9751
13.1500   14.0295
13.2000   14.0839
13.2500   14.1382
13.3000   14.1925
13.3500   14.2468
13.4000   14.3011
13.4500   14.3554
13.5000   14.4096
13.5500   14.4638
13.6000   14.5180
13.6500   14.5722
13.7000   14.6263
13.7500   14.6805
13.8000   14.7346
13.8500   14.7887
13.9000   14.8427
13.9500   14.8968
14.0000   14.9508
14.0500   15.0048
14.1000   15.0588
14.1500   15.1127
14.2000   15.1665
14.2500   15.2202
14.3000   15.2737
14.3500   15.3272
14.4000   15.3805
14.4500   15.4337
14.5000   15.4869
14.5500   15.5399
14.6000   15.5928
14.6500   15.6457
14.7000   15.6985
14.7500   15.7512
14.8000   15.8038
14.8500   15.8564
14.9000   15.9089
14.9500   15.9614
15.0000   16.0139
15.0500   16.0663
15.1000   16.1186
15.1500   16.1710
15.2000   16.2233
15.2500   16.2755
15.3000   16.3278
15.3500   16.3801
15.4000   16.4323
15.4500   16.4846
15.5000   16.5368
15.5500   16.5891
15.6000   16.6413
15.6500   16.6936
15.7000   16.7459
15.7500   16.7982
15.8000   16.8505
15.8500   16.9029
15.9000   16.9552
15.9500   17.0076
16.0000   17.0601
16.0500   17.1125
16.1000   17.1650
16.1500   17.2175
16.2000   17.2701
16.2500   17.3227
16.3000   17.3753
16.3500   17.4280
16.4000   17.4807
16.4500   17.5335
16.5000   17.5863
16.5500   17.6392
16.6000   17.6921
16.6500   17.7450
16.7000   17.7980
16.7500   17.8511
16.8000   17.9041
16.8500   17.9573
16.9000   18.0104
16.9500   18.0636
17.0000   18.1169
17.0500   18.1702
17.1000   18.2236
17.1500   18.2769
17.2000   18.3304
17.2500   18.3838
17.3000   18.4374
17.3500   18.4909
17.4000   18.5445
17.4500   18.5981
17.5000   18.6518
17.5500   18.7055
17.6000   18.7592
17.6500   18.8130
17.7000   18.8668
17.7500   18.9206
17.8000   18.9744
17.8500   19.0283
17.9000   19.0822
17.9500   19.1361
18.0000   19.1901



==> matlabPlots/trajectory3/theta_UAV1.txt <==
 0    9.8904
0.0431   10.1692
0.0861   10.1221
0.1292    9.6723
0.1722    9.7376
0.2153   10.4759
0.2584   10.7759
0.3014   10.2819
0.3445    9.1728
0.3876    8.5381
0.4306    8.3681
0.4737    7.6351
0.5167    7.1837
0.5598    7.4013
0.6029    8.1242
0.6459    9.0406
0.6890    9.5425
0.7321    9.7277
0.7751    9.7588
0.8182    9.9828
0.8612   10.2358
0.9043   10.5529
0.9474   10.6159
0.9904   10.5871
1.0335   10.0999
1.0766  -10.4287
1.1196 -11.2392
1.1627 -13.1897
1.2057 -12.2496
1.2488  -11.6259
1.2919  -10.4881
1.3349   7.0662
1.3780  10.2398
1.4211  12.8006
1.4641  12.1701
1.5072  13.6240
1.5502   10.9991
1.5933   15.7581
1.6364    0.9472
1.6794   12.8458
1.7225   14.2008
1.7656   14.0315
1.8086   14.1144
1.8517   15.2242
1.8947    0.7482
1.9378   -6.4241
1.9809   -8.6917
2.0239   -8.6378
2.0670   -6.9856
2.1100   -4.6613
2.1531   -3.2124
2.1962   -2.1096
2.2392   -1.6057
2.2823   -2.8113
2.3254   -5.4159
2.3684   -7.7787
2.4115   -7.6118
2.4545   -5.7274
2.4976   -4.2875
2.5407   -3.0982
2.5837   -1.0310
2.6268    1.7746
2.6699    5.0290
2.7129    8.8545
2.7560   12.0963
2.7990   12.5096
2.8421   11.3433
2.8852    9.6216
2.9282    8.8371
2.9713    8.2205
3.0144    7.4394
3.0574    5.8662
3.1005    4.9054
3.1435    5.1123
3.1866    6.0525
3.2297    7.4910
3.2727    7.2124
3.3158    6.9122
3.3589    5.3753
3.4019    4.0339
3.4450    4.2622
3.4880    4.5509
3.5311    6.3469
3.5742    8.7625
3.6172   10.1288
3.6603   10.0633
3.7033   11.0386
3.7464   12.1336
3.7895   12.2108
3.8325   11.2108
3.8756    9.2101
3.9187    8.2957
3.9617    7.8612
4.0048    8.1070
4.0478    6.7794
4.0909    6.9513
4.1340    8.2579
4.1770    9.0790
4.2201   11.2278
4.2632    7.3437
4.3062    5.7682
4.3493    5.9586
4.3923    7.9796
4.4354    8.0358
4.4785    7.4643
4.5215    6.8680
4.5646    7.2665
4.6077    9.3253
4.6507   12.8133
4.6938   15.2105
4.7368   16.2867
4.7799   17.7909
4.8230   17.5948
4.8660   17.1476
4.9091   17.4249
4.9522   16.4350
4.9952   16.3272
5.0383   15.1199
5.0813   13.8577
5.1244   12.2340
5.1675   11.9508
5.2105   11.8612
5.2536   11.4504
5.2967   11.2464
5.3397   11.0284
5.3828   10.9573
5.4258   11.4009
5.4689   11.9057
5.5120   13.0213
5.5550   12.6048
5.5981   11.2559
5.6411   10.6942
5.6842   10.8306
5.7273   11.1364
5.7703   11.4736
5.8134   11.6168
5.8565   12.4744
5.8995   14.1746
5.9426   15.1820
5.9856   14.6911
6.0287   13.8725
6.0718   13.0111
6.1148   11.4919
6.1579   10.4265
6.2010   10.0892
6.2440   10.5162
6.2871   11.5831
6.3301   11.7880
6.3732   10.5999
6.4163    9.0622
6.4593    8.3214
6.5024    8.7080
6.5455    9.3872
6.5885    8.3002
6.6316    6.8815
6.6746    6.2618
6.7177    6.3086
6.7608    6.5099
6.8038    7.3216
6.8469    8.8430
6.8900   10.3288
6.9330   10.8879
6.9761   11.9386
7.0191   12.2627
7.0622   11.9776
7.1053   12.7912
7.1483   13.0256
7.1914   13.3390
7.2344   13.7461
7.2775   13.0468
7.3206   12.1516
7.3636   11.6060
7.4067   11.7117
7.4498   12.8929
7.4928   13.8919
7.5359   13.8054
7.5789   13.7805
7.6220   13.9258
7.6651   13.2191
7.7081   12.1489
7.7512   11.3304
7.7943   10.9764
7.8373   11.9320
7.8804   11.4999
7.9234   10.4679
7.9665   10.1967
8.0096   11.5403
8.0526   13.6183
8.0957   15.4360
8.1388   16.3726
8.1818   16.2040
8.2249   15.5450
8.2679   15.4736
8.3110   16.3466
8.3541   16.7334
8.3971   16.7478
8.4402   16.6179
8.4833   16.4845
8.5263   14.8503
8.5694   13.0519
8.6124   13.0699
8.6555   13.9098
8.6986   13.4615
8.7416   13.1744
8.7847   12.1789
8.8278   10.5396
8.8708    8.4602
8.9139    8.0150
8.9569    7.4317
9.0000    6.4747
9.0431    5.9148
9.0861    6.1951
9.1292    7.3131
9.1722    7.2638
9.2153    7.6072
9.2584    8.2892
9.3014    8.2437
9.3445    8.5155
9.3876    8.1426
9.4306    8.0246
9.4737    8.0457
9.5167    8.2041
9.5598    8.8513
9.6029    9.5405
9.6459   10.1091
9.6890   11.1116
9.7321   12.7587
9.7751   15.5187
9.8182   18.0203
9.8612   20.1140
9.9043   21.4747
9.9474   23.0316
9.9904   25.5264
10.0335   17.0346
10.0766   16.6003
10.1196   15.9770
10.1627   15.3840
10.2057   23.4255
10.2488   21.9257
10.2919   20.1352
10.3349   18.7097
10.3780   17.6389
10.4211   16.4061
10.4641   15.6660
10.5072   14.7321
10.5502   13.6879
10.5933   13.0689
10.6364   12.9721
10.6794   13.1297
10.7225   12.6864
10.7656   15.2094
10.8086   17.4488
10.8517   18.6587
10.8947   18.5606
10.9378   16.8042
10.9809   15.4031
11.0239   13.7798
11.0670   13.4243
11.1100   14.0010
11.1531   14.6476
11.1962   13.0689
11.2392   12.4796
11.2823   13.0294
11.3254   12.4025
11.3684   13.1650
11.4115   14.4404
11.4545   15.2243
11.4976   16.0565
11.5407   15.9917
11.5837   16.2400
11.6268   14.8190
11.6699   13.1410
11.7129   12.5394
11.7560   13.2378
11.7990   13.2431
11.8421   13.5942
11.8852   16.6071
11.9282   17.8648
11.9713   16.6777
12.0144   16.1431
12.0574   13.6339
12.1005   10.3429
12.1435   12.4273
12.1866   14.0520
12.2297   14.1700
12.2727   12.9206
12.3158   12.6532
12.3589   11.5690
12.4019   11.3934
12.4450   12.4069
12.4880   13.1584
12.5311   12.4195
12.5742   12.8994
12.6172   14.4820
12.6603   14.5763
12.7033   15.5591
12.7464   16.2735
12.7895   16.8084
12.8325   16.4699
12.8756   15.8800
12.9187   14.7157
12.9617   14.6962
13.0048   14.7021
13.0478   14.6560
13.0909   14.2793
13.1340   14.9656
13.1770   15.2930
13.2201   15.4788
13.2632   14.4270
13.3062   13.6834
13.3493   13.2486
13.3923   12.5428
13.4354   12.0346
13.4785   12.4574
13.5215   12.9105
13.5646   13.4686
13.6077   13.6144
13.6507   13.5273
13.6938   14.6508
13.7368   14.8118
13.7799   15.3147
13.8230   15.8846
13.8660   16.4480
13.9091   15.9765
13.9522   14.5674
13.9952   12.3842
14.0383   10.2592
14.0813    9.5078
14.1244    8.5372
14.1675    7.8328
14.2105    6.7159
14.2536    5.5977
14.2967    4.1686
14.3397    4.6947
14.3828    4.5783
14.4258    3.4811
14.4689    3.2220
14.5120    4.0369
14.5550    5.4230
14.5981    6.7755
14.6411    8.0469
14.6842    8.5741
14.7273    8.8229
14.7703    9.1342
14.8134    8.6165
14.8565    8.9086
14.8995    8.9054
14.9426    9.2985
14.9856    8.9233
15.0287    7.6934
15.0718    6.5420
15.1148    6.2035
15.1579    6.1996
15.2010    5.9303
15.2440    5.8069
15.2871    6.1474
15.3301    6.6965
15.3732    6.7397
15.4163    6.9519
15.4593    7.4203
15.5024    7.9948
15.5455    9.5380
15.5885   10.8350
15.6316   11.6991
15.6746   11.1266
15.7177   10.9273
15.7608   10.8668
15.8038    9.5278
15.8469    8.1460
15.8900    7.6236
15.9330    8.4106
15.9761    9.5457
16.0191    9.6531
16.0622   10.2263
16.1053    9.1248
16.1483    7.9375
16.1914    8.4431
16.2344    9.8194
16.2775    9.4046
16.3206    8.7157
16.3636    9.6912
16.4067   11.3266
16.4498   14.8004
16.4928   15.8766
16.5359   20.5123
16.5789   22.8938
16.6220   20.4165
16.6651   17.4002
16.7081   15.7630
16.7512   15.7551
16.7943   16.2583
16.8373   15.8164
16.8804   14.3566
16.9234   13.5397
16.9665   12.8024
17.0096   12.0099
17.0526   11.6559
17.0957   11.7031
17.1388   12.0501
17.1818   12.3566
17.2249   12.0005
17.2679   11.1228
17.3110   11.2048
17.3541   11.9096
17.3971   11.5208
17.4402   10.9206
17.4833   11.0196
17.5263   11.3656
17.5694   11.6713
17.6124   12.0020
17.6555   12.5573
17.6986   12.8615
17.7416   12.4244
17.7847   11.2966
17.8278   10.9076
17.8708   11.5209
17.9139   11.9350
17.9569   12.5539
18.0000   13.7121


==> matlabPlots/trajectory3/theta_UAV2.txt <==

 0    7.7151
0.0495    7.8560
0.0989    8.4827
0.1484    9.2617
0.1978    9.2062
0.2473    8.4117
0.2967    7.3444
0.3462    7.5753
0.3956    8.3616
0.4451    8.6043
0.4945    8.5595
0.5440    7.8239
0.5934    7.9029
0.6429    7.9479
0.6923    7.9162
0.7418   24.2566
0.7912    8.1693
0.8407  -13.6521
0.8901   -9.2187
0.9396    0.7120
0.9890    1.9704
1.0385   -2.5787
1.0879   -6.0658
1.1374   -7.3345
1.1868   -7.5891
1.2363   -6.0624
1.2857   -2.6296
1.3352    1.6722
1.3846    5.1710
1.4341    6.7480
1.4835    9.5653
1.5330   11.0649
1.5824    9.8674
1.6319    8.3733
1.6813    7.1889
1.7308    7.2920
1.7802    4.3706
1.8297    0.5457
1.8791   -0.8013
1.9286    0.7113
1.9780    3.1430
2.0275    6.0097
2.0769    7.9640
2.1264    9.2454
2.1758    9.8073
2.2253    8.6338
2.2747    8.1474
2.3242    7.4486
2.3736    7.3116
2.4231    7.6910
2.4725    9.7559
2.5220   11.0458
2.5714   12.3536
2.6209   12.4265
2.6703   13.4422
2.7198   12.1336
2.7692   12.7574
2.8187   12.1488
2.8681    9.6315
2.9176    8.3290
2.9670   10.0241
3.0165   10.1970
3.0659    8.5588
3.1154    7.8996
3.1648   10.4332
3.2143   12.5111
3.2637   14.6888
3.3132   15.2643
3.3626   15.9446
3.4121   16.2135
3.4615   16.5278
3.5110   15.1528
3.5604   13.6937
3.6099   13.3337
3.6593   13.9717
3.7088   13.5714
3.7582   13.3760
3.8077   13.3230
3.8571   12.3183
3.9066    9.8550
3.9560    8.7792
4.0055   10.1174
4.0549   10.7912
4.1044   10.4912
4.1538   11.3608
4.2033   12.1577
4.2527   11.4172
4.3022   10.6471
4.3516    9.9391
4.4011   10.2419
4.4505   10.0443
4.5000   10.4389
4.5495   10.8708
4.5989   11.1272
4.6484   10.2822
4.6978    9.6331
4.7473    9.2553
4.7967   10.0202
4.8462   10.4159
4.8956    8.9795
4.9451    8.8099
4.9945    9.5020
5.0440   10.6650
5.0934   11.5368
5.1429   11.2389
5.1923   10.9404
5.2418   10.9323
5.2912   11.3154
5.3407   12.1000
5.3901   11.5101
5.4396   11.0387
5.4890   11.6740
5.5385   11.7927
5.5879   11.2990
5.6374   10.8995
5.6868   10.4343
5.7363   10.4409
5.7857   10.6250
5.8352   10.0154
5.8846    9.6452
5.9341   10.1258
5.9835    9.7907
6.0330    9.5517
6.0824    9.9407
6.1319   10.9837
6.1813   12.0610
6.2308   12.5377
6.2802   12.3966
6.3297   11.7301
6.3791   11.3368
6.4286   11.8504
6.4780   13.8637
6.5275   15.3210
6.5769   15.1288
6.6264   14.3208
6.6758   14.4357
6.7253   14.7631
6.7747   13.8517
6.8242   12.2659
6.8736   12.2278
6.9231   12.7673
6.9725   12.5962
7.0220   12.3461
7.0714   12.6906
7.1209   14.0645
7.1703   14.4375
7.2198   13.9011
7.2692   13.7131
7.3187   13.7129
7.3681   13.8224
7.4176   12.8916
7.4670   11.9524
7.5165   11.7922
7.5659   12.7998
7.6154   13.2648
7.6648   12.7809
7.7143   12.8323
7.7637   11.9116
7.8132   10.9740
7.8626   10.9879
7.9121   14.3531
7.9615   17.6902
8.0110   19.3874
8.0604   21.8607
8.1099   23.5767
8.1593   24.8593
8.2088   25.0522
8.2582   24.1334
8.3077   23.0140
8.3571   22.6109
8.4066   21.5879
8.4560   18.0207
8.5055   19.6133
8.5549   18.0676
8.6044   13.5168
8.6538   13.8899
8.7033   14.7805
8.7527   16.1820
8.8022   14.6976
8.8516   13.0178
8.9011   10.0382
8.9505    9.6483
9.0000   10.2805
9.0495   10.9288
9.0989   13.2867
9.1484   14.2143
9.1978   15.3609
9.2473   16.0402
9.2967   15.5301
9.3462   14.3049
9.3956   12.7729
9.4451   10.9430
9.4945    6.5905
9.5440    4.0021
9.5934    0.6746
9.6429    1.1606
9.6923    1.3916
9.7418    0.2498
9.7912   -1.1561
9.8407   -2.2458
9.8901   -1.4498
9.9396   -0.2687
9.9890    0.4325
10.0385    2.0332
10.0879    3.5054
10.1374    6.1339
10.1868    9.0593
10.2363   10.9618
10.2857   11.4756
10.3352   11.6941
10.3846   12.0124
10.4341   10.9281
10.4835   10.0180
10.5330    8.9050
10.5824    9.2902
10.6319   10.7481
10.6813   12.5692
10.7308   13.7469
10.7802   13.5355
10.8297   12.3764
10.8791   12.1276
10.9286   12.2761
10.9780   11.3878
11.0275    9.2399
11.0769    6.5394
11.1264    2.4406
11.1758   -0.2368
11.2253   -1.1313
11.2747   -0.9245
11.3242   -1.0049
11.3736   -1.2164
11.4231   -2.7401
11.4725   -3.5655
11.5220   -1.7238
11.5714   -0.5902
11.6209    0.6971
11.6703   -0.1709
11.7198    1.0469
11.7692    2.3305
11.8187    5.9833
11.8681   10.4912
11.9176   12.1497
11.9670   13.5717
12.0165   14.6520
12.0659   13.8349
12.1154   12.3236
12.1648   11.6855
12.2143    9.4169
12.2637   10.1718
12.3132   10.8417
12.3626   12.5190
12.4121   11.5499
12.4615   12.8515
12.5110   11.5045
12.5604   11.5781
12.6099   10.7161
12.6593   12.3833
12.7088   14.4035
12.7582   16.8774
12.8077   21.1218
12.8571   24.5921
12.9066   26.4329
12.9560   26.8319
13.0055   25.9593
13.0549   24.1917
13.1044   21.2874
13.1538   19.0789
13.2033   18.1104
13.2527   16.8489
13.3022   15.8765
13.3516   15.2841
13.4011   16.1890
13.4505   19.7246
13.5000   22.7169
13.5495   23.2097
13.5989   22.5393
13.6484   22.8564
13.6978   24.3474
13.7473   25.8840
13.7967   26.6199
13.8462   26.1697
13.8956   26.0210
13.9451   24.8281
13.9945   22.8237
14.0440   19.6676
14.0934   17.6609
14.1429   15.7165
14.1923   14.8557
14.2418   14.0722
14.2912   14.3307
14.3407   13.6097
14.3901   13.7481
14.4396   16.4979
14.4890   16.9775
14.5385   16.5951
14.5879   15.9278
14.6374   15.0526
14.6868   18.1495
14.7363   19.7405
14.7857   19.7915
14.8352   18.8133
14.8846   16.5433
14.9341   14.1899
14.9835   11.7968
15.0330    8.9554
15.0824    3.9445
15.1319    0.4219
15.1813    0.3962
15.2308    0.0980
15.2802   -1.5153
15.3297   -0.9931
15.3791    2.2964
15.4286    3.5974
15.4780   -0.2452
15.5275   13.6537
15.5769    4.6286
15.6264    0.1990
15.6758    5.2432
15.7253   10.2937
15.7747   11.5262
15.8242   10.5113
15.8736    7.8082
15.9231    6.6057
15.9725    6.1939
16.0220    6.3137
16.0714    6.6199
16.1209    7.2467
16.1703    2.2746
16.2198    6.0112
16.2692   11.6895
16.3187   11.2861
16.3681   10.0875
16.4176   10.5589
16.4670   13.0145
16.5165   15.8327
16.5659   16.4041
16.6154   13.9516
16.6648   12.7291
16.7143   11.7718
16.7637   11.7909
16.8132   13.0196
16.8626   13.4398
16.9121   13.5010
16.9615   13.7179
17.0110   13.1859
17.0604   11.6925
17.1099   11.4153
17.1593   11.5997
17.2088   11.9697
17.2582   12.7650
17.3077   13.7501
17.3571   13.0664
17.4066   12.4232
17.4560   12.0796
17.5055   12.0325
17.5549   12.3243
17.6044   13.1261
17.6538   13.1930
17.7033   12.2765
17.7527   11.5221
17.8022   10.6331
17.8516   10.7670
17.9011   11.9544
17.9505   13.1423
18.0000   12.6768



==> matlabPlots/trajectory4/SNR-UAV1.txt <==
 0   33.2193
0.0499   33.2193
0.0997   33.2199
0.1496   33.2240
0.1994   33.2348
0.2493   33.2546
0.2992   33.2857
0.3490   33.3297
0.3989   33.3882
0.4488   33.4620
0.4986   33.5519
0.5485   33.6581
0.5983   33.7801
0.6482   33.9167
0.6981   34.0652
0.7479   34.2213
0.7978   34.3781
0.8476   34.5256
0.8975   34.6513
0.9474   34.7410
0.9972   34.7818
1.0471   34.7667
1.0970   34.6968
1.1468   34.5826
1.1967   34.4412
1.2465   34.2901
1.2964   34.1431
1.3463   34.0095
1.3961   33.8945
1.4460   33.8005
1.4958   33.7277
1.5457   33.6748
1.5956   33.6395
1.6454   33.6185
1.6953   33.6076
1.7452   33.6018
1.7950   33.5958
1.8449   33.5837
1.8947   33.5604
1.9446   33.5216
1.9945   33.4650
2.0443   33.3907
2.0942   33.3000
2.1440   33.1922
2.1939   33.0666
2.2438   32.9234
2.2936   32.7635
2.3435   32.5886
2.3934   32.4012
2.4432   32.2039
2.4931   31.9995
2.5429   31.7906
2.5928   31.5796
2.6427   31.3689
2.6925   31.1602
2.7424   30.9551
2.7922   30.7550
2.8421   30.5608
2.8920   30.3734
2.9418   30.1935
2.9917   30.0215
3.0416   29.8578
3.0914   29.7024
3.1413   29.5549
3.1911   29.4148
3.2410   29.2812
3.2909   29.1536
3.3407   29.0313
3.3906   28.9136
3.4404   28.7998
3.4903   28.6894
3.5402   28.5816
3.5900   28.4759
3.6399   28.3719
3.6898   28.2691
3.7396   28.1671
3.7895   28.0658
3.8393   27.9650
3.8892   27.8648
3.9391   27.7652
3.9889   27.6666
4.0388   27.5692
4.0886   27.4736
4.1385   27.3815
4.1884   27.2942
4.2382   27.2130
4.2881   27.1385
4.3380   27.0712
4.3878   27.0112
4.4377   26.9586
4.4875   26.9132
4.5374   26.8748
4.5873   26.8430
4.6371   26.8174
4.6870   26.7974
4.7368   26.7825
4.7867   26.7722
4.8366   26.7656
4.8864   26.7622
4.9363   26.7613
4.9861   26.7619
5.0360   26.7634
5.0859   26.7649
5.1357   26.7662
5.1856   26.7671
5.2355   26.7673
5.2853   26.7667
5.3352   26.7652
5.3850   26.7627
5.4349   26.7591
5.4848   26.7545
5.5346   26.7488
5.5845   26.7421
5.6343   26.7344
5.6842   26.7258
5.7341   26.7164
5.7839   26.7063
5.8338   26.6956
5.8837   26.6844
5.9335   26.6729
5.9834   26.6612
6.0332   26.6494
6.0831   26.6375
6.1330   26.6248
6.1828   26.6108
6.2327   26.5947
6.2825   26.5763
6.3324   26.5551
6.3823   26.5310
6.4321   26.5039
6.4820   26.4738
6.5319   26.4407
6.5817   26.4049
6.6316   26.3664
6.6814   26.3257
6.7313   26.2830
6.7812   26.2386
6.8310   26.1930
6.8809   26.1464
6.9307   26.0994
6.9806   26.0523
7.0305   26.0055
7.0803   25.9593
7.1302   25.9138
7.1801   25.8690
7.2299   25.8251
7.2798   25.7820
7.3296   25.7398
7.3795   25.6985
7.4294   25.6581
7.4792   25.6187
7.5291   25.5802
7.5789   25.5427
7.6288   25.5062
7.6787   25.4706
7.7285   25.4360
7.7784   25.4023
7.8283   25.3696
7.8781   25.3377
7.9280   25.3067
7.9778   25.2764
8.0277   25.2468
8.0776   25.2178
8.1274   25.1887
8.1773   25.1590
8.2271   25.1282
8.2770   25.0961
8.3269   25.0622
8.3767   25.0264
8.4266   24.9887
8.4765   24.9489
8.5263   24.9072
8.5762   24.8635
8.6260   24.8180
8.6759   24.7708
8.7258   24.7224
8.7756   24.6729
8.8255   24.6227
8.8753   24.5724
8.9252   24.5222
8.9751   24.4728
9.0249   24.4247
9.0748   24.3783
9.1247   24.3342
9.1745   24.2926
9.2244   24.2538
9.2742   24.2177
9.3241   24.1843
9.3740   24.1534
9.4238   24.1248
9.4737   24.0982
9.5235   24.0733
9.5734   24.0500
9.6233   24.0279
9.6731   24.0068
9.7230   23.9866
9.7729   23.9670
9.8227   23.9480
9.8726   23.9293
9.9224   23.9110
9.9723   23.8928
10.0222   23.8749
10.0720   23.8571
10.1219   23.8401
10.1717   23.8245
10.2216   23.8108
10.2715   23.7992
10.3213   23.7902
10.3712   23.7838
10.4211   23.7802
10.4709   23.7794
10.5208   23.7814
10.5706   23.7862
10.6205   23.7936
10.6704   23.8035
10.7202   23.8155
10.7701   23.8296
10.8199   23.8454
10.8698   23.8626
10.9197   23.8810
10.9695   23.9000
11.0194   23.9195
11.0693   23.9391
11.1191   23.9595
11.1690   23.9813
11.2188   24.0051
11.2687   24.0313
11.3186   24.0604
11.3684   24.0928
11.4183   24.1288
11.4681   24.1687
11.5180   24.2127
11.5679   24.2611
11.6177   24.3139
11.6676   24.3712
11.7175   24.4330
11.7673   24.4992
11.8172   24.5696
11.8670   24.6438
11.9169   24.7215
11.9668   24.8021
12.0166   24.8850
12.0665   24.9694
12.1163   25.0543
12.1662   25.1387
12.2161   25.2221
12.2659   25.3038
12.3158   25.3836
12.3657   25.4614
12.4155   25.5369
12.4654   25.6103
12.5152   25.6818
12.5651   25.7514
12.6150   25.8195
12.6648   25.8863
12.7147   25.9522
12.7645   26.0176
12.8144   26.0828
12.8643   26.1481
12.9141   26.2141
12.9640   26.2810
13.0139   26.3492
13.0637   26.4188
13.1136   26.4894
13.1634   26.5604
13.2133   26.6316
13.2632   26.7028
13.3130   26.7740
13.3629   26.8452
13.4127   26.9166
13.4626   26.9883
13.5125   27.0606
13.5623   27.1336
13.6122   27.2078
13.6620   27.2832
13.7119   27.3603
13.7618   27.4394
13.8116   27.5207
13.8615   27.6047
13.9114   27.6918
13.9612   27.7824
14.0111   27.8770
14.0609   27.9758
14.1108   28.0788
14.1607   28.1859
14.2105   28.2969
14.2604   28.4117
14.3102   28.5303
14.3601   28.6528
14.4100   28.7793
14.4598   28.9102
14.5097   29.0459
14.5596   29.1869
14.6094   29.3337
14.6593   29.4870
14.7091   29.6473
14.7590   29.8152
14.8089   29.9909
14.8587   30.1745
14.9086   30.3652
14.9584   30.5616
15.0083   30.7611
15.0582   30.9588
15.1080   31.1465
15.1579   31.3162
15.2078   31.4622
15.2576   31.5818
15.3075   31.6753
15.3573   31.7459
15.4072   31.7981
15.4571   31.8371
15.5069   31.8680
15.5568   31.8948
15.6066   31.9207
15.6565   31.9478
15.7064   31.9772
15.7562   32.0092
15.8061   32.0434
15.8560   32.0789
15.9058   32.1147
15.9557   32.1497
16.0055   32.1828
16.0554   32.2133
16.1053   32.2411
16.1551   32.2662
16.2050   32.2896
16.2548   32.3121
16.3047   32.3350
16.3546   32.3592
16.4044   32.3853
16.4543   32.4136
16.5042   32.4434
16.5540   32.4738
16.6039   32.5031
16.6537   32.5295
16.7036   32.5506
16.7535   32.5645
16.8033   32.5696
16.8532   32.5646
16.9030   32.5491
16.9529   32.5233
17.0028   32.4883
17.0526   32.4451
17.1025   32.3945
17.1524   32.3368
17.2022   32.2729
17.2521   32.2038
17.3019   32.1304
17.3518   32.0539
17.4017   31.9752
17.4515   31.8951
17.5014   31.8143
17.5512   31.7336
17.6011   31.6533
17.6510   31.5739
17.7008   31.4956
17.7507   31.4186
17.8006   31.3431
17.8504   31.2691
17.9003   31.1967
17.9501   31.1257
18.0000   31.0563



==> matlabPlots/trajectory4/SNR-UAV2.txt <==

 0   29.6706
0.0499   29.6718
0.0997   29.6730
0.1496   29.6735
0.1994   29.6775
0.2493   29.6806
0.2992   29.6890
0.3490   29.7046
0.3989   29.7250
0.4488   29.7503
0.4986   29.7802
0.5485   29.8148
0.5983   29.8554
0.6482   29.9022
0.6981   29.9559
0.7479   29.9919
0.7978   30.0250
0.8476   30.0617
0.8975   30.0841
0.9474   30.1427
0.9972   30.2345
1.0471   30.3324
1.0970   30.4269
1.1468   30.5183
1.1967   30.6115
1.2465   30.6968
1.2964   30.7656
1.3463   30.8078
1.3961   30.8144
1.4460   30.7860
1.4958   30.7242
1.5457   30.6352
1.5956   30.5307
1.6454   30.4137
1.6953   30.2911
1.7452   30.1638
1.7950   30.0362
1.8449   29.9038
1.8947   29.7724
1.9446   29.6418
1.9945   29.5184
2.0443   29.3907
2.0942   29.2630
2.1440   29.1308
2.1939   29.0072
2.2438   28.8857
2.2936   28.7730
2.3435   28.6629
2.3934   28.5668
2.4432   28.4782
2.4931   28.4066
2.5429   28.3405
2.5928   28.2875
2.6427   28.2377
2.6925   28.1969
2.7424   28.1522
2.7922   28.1159
2.8421   28.0814
2.8920   28.0449
2.9418   28.0135
2.9917   27.9980
3.0416   27.9754
3.0914   27.9469
3.1413   27.9205
3.1911   27.9080
3.2410   27.8917
3.2909   27.8715
3.3407   27.8324
3.3906   27.7828
3.4404   27.7137
3.4903   27.6331
3.5402   27.5241
3.5900   27.4026
3.6399   27.2720
3.6898   27.1445
3.7396   27.0007
3.7895   26.8546
3.8393   26.6953
3.8892   26.5316
3.9391   26.3551
3.9889   26.2042
4.0388   26.0788
4.0886   25.9667
4.1385   25.8560
4.1884   25.7713
4.2382   25.6949
4.2881   25.6209
4.3380   25.5430
4.3878   25.4771
4.4377   25.4253
4.4875   25.3800
4.5374   25.3406
4.5873   25.3010
4.6371   25.2602
4.6870   25.2061
4.7368   25.1509
4.7867   25.0971
4.8366   25.0573
4.8864   25.0138
4.9363   24.9511
4.9861   24.9081
5.0360   24.8851
5.0859   24.8802
5.1357   24.8768
5.1856   24.8679
5.2355   24.8631
5.2853   24.8707
5.3352   24.8925
5.3850   24.9237
5.4349   24.9450
5.4848   24.9721
5.5346   25.0104
5.5845   25.0382
5.6343   25.0582
5.6842   25.0746
5.7341   25.0861
5.7839   25.0940
5.8338   25.0964
5.8837   25.0827
5.9335   25.0592
5.9834   25.0344
6.0332   24.9880
6.0831   24.9328
6.1330   24.8848
6.1828   24.8408
6.2327   24.7985
6.2825   24.7568
6.3324   24.7041
6.3823   24.6462
6.4321   24.5936
6.4820   24.5482
6.5319   24.5208
6.5817   24.4891
6.6316   24.4441
6.6814   24.4015
6.7313   24.3619
6.7812   24.3274
6.8310   24.2823
6.8809   24.2132
6.9307   24.1566
6.9806   24.1102
7.0305   24.0530
7.0803   24.0014
7.1302   23.9576
7.1801   23.9283
7.2299   23.8802
7.2798   23.8212
7.3296   23.7632
7.3795   23.7066
7.4294   23.6538
7.4792   23.6037
7.5291   23.5473
7.5789   23.5002
7.6288   23.4653
7.6787   23.4322
7.7285   23.3967
7.7784   23.3739
7.8283   23.3358
7.8781   23.3016
7.9280   23.2746
7.9778   23.2731
8.0277   23.2569
8.0776   23.2238
8.1274   23.1908
8.1773   23.1492
8.2271   23.0859
8.2770   23.0106
8.3269   22.9260
8.3767   22.8472
8.4266   22.7704
8.4765   22.6926
8.5263   22.6028
8.5762   22.5385
8.6260   22.4402
8.6759   22.3183
8.7258   22.2520
8.7756   22.2248
8.8255   22.2035
8.8753   22.1643
8.9252   22.1083
8.9751   22.0595
9.0249   22.0079
9.0748   21.9621
9.1247   21.9041
9.1745   21.8492
9.2244   21.7827
9.2742   21.7150
9.3241   21.6319
9.3740   21.5383
9.4238   21.4397
9.4737   21.3570
9.5235   21.2706
9.5734   21.1861
9.6233   21.1211
9.6731   21.0582
9.7230   20.9879
9.7729   20.9243
9.8227   20.8822
9.8726   20.8577
9.9224   20.8418
9.9723   20.8319
10.0222   20.8414
10.0720   20.8455
10.1219   20.8536
10.1717   20.8601
10.2216   20.8543
10.2715   20.8435
10.3213   20.8342
10.3712   20.8373
10.4211   20.8356
10.4709   20.8163
10.5208   20.8154
10.5706   20.8021
10.6205   20.8005
10.6704   20.8051
10.7202   20.8161
10.7701   20.8087
10.8199   20.8093
10.8698   20.8374
10.9197   20.8664
10.9695   20.8948
11.0194   20.9065
11.0693   20.8805
11.1191   20.8564
11.1690   20.8457
11.2188   20.8747
11.2687   20.9023
11.3186   20.9501
11.3684   20.9993
11.4183   21.0388
11.4681   21.0724
11.5180   21.1293
11.5679   21.2021
11.6177   21.3185
11.6676   21.4554
11.7175   21.5912
11.7673   21.7174
11.8172   21.8618
11.8670   22.0021
11.9169   22.1798
11.9668   22.3894
12.0166   22.5879
12.0665   22.7433
12.1163   22.8700
12.1662   22.9790
12.2161   23.0902
12.2659   23.1797
12.3158   23.2506
12.3657   23.3227
12.4155   23.3920
12.4654   23.4565
12.5152   23.5237
12.5651   23.5882
12.6150   23.6702
12.6648   23.7457
12.7147   23.8467
12.7645   23.9741
12.8144   24.1342
12.8643   24.2797
12.9141   24.4220
12.9640   24.5412
13.0139   24.6445
13.0637   24.7315
13.1136   24.8092
13.1634   24.8716
13.2133   24.9283
13.2632   24.9846
13.3130   25.0421
13.3629   25.0976
13.4127   25.1573
13.4626   25.2263
13.5125   25.3206
13.5623   25.4497
13.6122   25.5817
13.6620   25.6998
13.7119   25.8144
13.7618   25.9291
13.8116   26.0608
13.8615   26.1858
13.9114   26.2949
13.9612   26.3831
14.0111   26.4636
14.0609   26.5258
14.1108   26.5741
14.1607   26.6013
14.2105   26.6389
14.2604   26.6799
14.3102   26.7369
14.3601   26.8192
14.4100   26.9349
14.4598   27.0647
14.5097   27.2420
14.5596   27.4600
14.6094   27.7018
14.6593   27.9476
14.7091   28.2109
14.7590   28.4827
14.8089   28.7879
14.8587   29.0975
14.9086   29.4079
14.9584   29.6928
15.0083   29.9802
15.0582   30.2599
15.1080   30.5630
15.1579   30.8653
15.2078   31.1645
15.2576   31.4218
15.3075   31.6398
15.3573   31.8058
15.4072   31.9183
15.4571   31.9940
15.5069   32.0320
15.5568   32.0309
15.6066   32.0005
15.6565   31.9522
15.7064   31.8915
15.7562   31.8207
15.8061   31.7465
15.8560   31.6502
15.9058   31.5409
15.9557   31.4332
16.0055   31.3288
16.0554   31.2289
16.1053   31.1297
16.1551   31.0463
16.2050   30.9804
16.2548   30.9322
16.3047   30.8974
16.3546   30.8901
16.4044   30.9023
16.4543   30.9222
16.5042   30.9527
16.5540   30.9954
16.6039   31.0474
16.6537   31.1035
16.7036   31.1569
16.7535   31.2037
16.8033   31.2591
16.8532   31.3061
16.9030   31.3482
16.9529   31.3881
17.0028   31.4263
17.0526   31.4634
17.1025   31.4958
17.1524   31.5192
17.2022   31.5391
17.2521   31.5567
17.3019   31.5738
17.3518   31.5827
17.4017   31.5854
17.4515   31.5892
17.5014   31.5945
17.5512   31.5975
17.6011   31.5994
17.6510   31.5998
17.7008   31.5980
17.7507   31.5879
17.8006   31.5772
17.8504   31.5570
17.9003   31.5312
17.9501   31.5041
18.0000   31.4712



==> matlabPlots/trajectory4/phi_UAV1.txt <==
 0   -7.5102
0.0435   -7.9809
0.0870   -7.9665
0.1304   -7.1346
0.1739   -6.2341
0.2174   -5.5299
0.2609   -5.2943
0.3043   -4.8627
0.3478   -4.7705
0.3913   -5.3889
0.4348   -7.0878
0.4783   -7.4888
0.5217   -7.6236
0.5652   -7.3756
0.6087   -6.5300
0.6522   -5.5226
0.6957   -5.2800
0.7391   -5.2945
0.7826   -4.9990
0.8261   -5.5974
0.8696   -6.7920
0.9130   -7.5170
0.9565   -7.3582
1.0000   -1.6586
1.0435   16.8381
1.0870  21.0457
1.1304  25.8269
1.1739  22.1633
1.2174   11.1348
1.2609   18.8909
1.3043  -20.1459
1.3478 -12.2097
1.3913 -13.2369
1.4348 -14.3082
1.4783 -15.7539
1.5217 -10.1915
1.5652  -21.5946
1.6087    7.2614
1.6522   17.9833
1.6957    5.1309
1.7391  -20.9126
1.7826  -17.2573
1.8261  -12.0269
1.8696  -16.2857
1.9130   -0.3983
1.9565    9.2394
2.0000   13.1303
2.0435   12.3922
2.0870   10.3031
2.1304    6.6965
2.1739    3.3890
2.2174    0.3826
2.2609   -1.6808
2.3043   -3.0055
2.3478   -2.9702
2.3913   -2.3153
2.4348   -1.9047
2.4783   -2.0557
2.5217   -2.3580
2.5652   -3.2476
2.6087   -4.0367
2.6522   -5.4111
2.6957   -6.7700
2.7391   -7.9664
2.7826   -7.9707
2.8261   -7.8512
2.8696   -7.7417
2.9130   -7.7410
2.9565   -7.2900
3.0000   -5.7314
3.0435   -4.6928
3.0870   -3.7724
3.1304   -3.4248
3.1739   -4.3713
3.2174   -5.5547
3.2609   -6.6613
3.3043   -7.6602
3.3478   -8.2390
3.3913   -9.0072
3.4348   -8.0961
3.4783   -5.9376
3.5217   -5.3089
3.5652   -4.7185
3.6087   -4.8310
3.6522   -4.0736
3.6957   -2.3324
3.7391   -0.8967
3.7826   -0.2834
3.8261   -0.0302
3.8696   -0.0639
3.9130    0.5050
3.9565    1.1396
4.0000    2.3095
4.0435    2.1887
4.0870    1.9453
4.1304    1.5868
4.1739    0.7233
4.2174    1.2101
4.2609    0.6584
4.3043   -0.0351
4.3478   -1.0834
4.3913   -2.7946
4.4348   -3.6230
4.4783   -4.5227
4.5217   -6.5696
4.5652   -9.3909
4.6087  -10.9245
4.6522  -10.7546
4.6957  -10.5574
4.7391  -11.7745
4.7826  -11.3664
4.8261  -11.9982
4.8696  -13.3445
4.9130  -14.8882
4.9565  -15.6768
5.0000  -15.3218
5.0435  -14.8542
5.0870  -13.8977
5.1304  -12.5876
5.1739  -10.5199
5.2174   -8.7257
5.2609   -7.4747
5.3043   -6.5090
5.3478   -5.7787
5.3913   -4.7795
5.4348   -3.3128
5.4783   -2.6573
5.5217   -1.9848
5.5652   -1.6782
5.6087   -2.3962
5.6522   -2.6136
5.6957   -3.6041
5.7391   -2.8529
5.7826   -1.8615
5.8261   -1.5641
5.8696   -2.6109
5.9130   -4.1400
5.9565   -5.6980
6.0000   -6.9166
6.0435   -7.3476
6.0870   -6.2970
6.1304   -5.0273
6.1739   -3.8971
6.2174   -3.9884
6.2609   -5.3111
6.3043   -4.9963
6.3478   -4.8870
6.3913   -5.5644
6.4348   -5.3935
6.4783   -4.6274
6.5217   -3.5957
6.5652   -3.1849
6.6087   -2.4511
6.6522   -2.0099
6.6957   -2.7748
6.7391   -4.0020
6.7826   -4.2934
6.8261   -3.5583
6.8696   -3.3499
6.9130   -3.2831
6.9565   -3.5562
7.0000   -3.6107
7.0435   -3.9334
7.0870   -5.8932
7.1304   -6.9543
7.1739   -6.4103
7.2174   -5.6447
7.2609   -4.5405
7.3043   -3.3858
7.3478   -3.1698
7.3913   -3.2468
7.4348   -3.2866
7.4783   -2.8474
7.5217   -2.4791
7.5652   -2.0716
7.6087   -2.0610
7.6522   -2.1439
7.6957   -2.2230
7.7391   -1.7950
7.7826   -2.2476
7.8261   -1.9421
7.8696   -2.6301
7.9130   -2.7442
7.9565   -2.7303
8.0000   -3.4799
8.0435   -4.8731
8.0870   -6.0761
8.1304   -7.1476
8.1739   -8.2091
8.2174   -8.5289
8.2609   -8.5373
8.3043   -8.4133
8.3478   -7.7379
8.3913   -7.6795
8.4348   -7.8019
8.4783   -7.2923
8.5217   -7.2600
8.5652   -7.3830
8.6087   -9.5004
8.6522   -5.2817
8.6957   -3.8831
8.7391   -4.7678
8.7826   -4.9213
8.8261   -4.0166
8.8696   -3.1104
8.9130   -4.0297
8.9565   -5.7034
9.0000  -18.8496
9.0435   -7.9075
9.0870   19.8857
9.1304   14.5814
9.1739   16.6686
9.2174   21.5966
9.2609   22.7336
9.3043   20.8989
9.3478   18.9834
9.3913   11.6197
9.4348   -1.4470
9.4783  -15.6296
9.5217  -17.5443
9.5652  -23.7103
9.6087  -23.9335
9.6522  -19.7636
9.6957  -23.1855
9.7391  -16.4101
9.7826  -10.0316
9.8261   -5.4583
9.8696   -2.8216
9.9130   -1.6403
9.9565   -0.7209
10.0000   -0.4965
10.0435   -0.9175
10.0870   -1.9391
10.1304   -2.6054
10.1739   -2.9829
10.2174   -3.2236
10.2609   -3.0904
10.3043   -3.3395
10.3478   -3.8517
10.3913   -4.3424
10.4348   -5.0358
10.4783   -5.4434
10.5217   -5.4939
10.5652   -4.9984
10.6087   -4.3449
10.6522   -3.4813
10.6957   -3.2742
10.7391   -4.0567
10.7826   -5.2435
10.8261   -6.1143
10.8696   -7.0313
10.9130   -7.2512
10.9565   -7.3820
11.0000   -7.6974
11.0435   -7.4886
11.0870   -7.2801
11.1304   -6.5505
11.1739   -6.0349
11.2174   -5.9092
11.2609   -6.2731
11.3043   -5.9316
11.3478   -4.1918
11.3913   -3.2571
11.4348   -3.8485
11.4783   -5.4652
11.5217   -7.8315
11.5652   -8.8726
11.6087   -9.0284
11.6522   -9.3201
11.6957   -9.6079
11.7391   -9.7260
11.7826   -9.3465
11.8261   -8.8930
11.8696   -9.0792
11.9130   -8.9575
11.9565   -9.6186
12.0000   -9.1407
12.0435   -9.7011
12.0870   -9.9798
12.1304   -9.4828
12.1739   -8.0499
12.2174   -7.4832
12.2609   -6.6377
12.3043   -5.4963
12.3478   -7.2581
12.3913  -10.1020
12.4348   -9.6935
12.4783   -8.5459
12.5217   -7.7083
12.5652   -7.8773
12.6087   -8.7094
12.6522   -9.7473
12.6957  -10.1398
12.7391  -10.4166
12.7826  -10.3708
12.8261  -10.8458
12.8696  -10.9628
12.9130  -11.4713
12.9565  -10.1337
13.0000   -8.3739
13.0435   -6.4669
13.0870   -4.7715
13.1304   -6.0745
13.1739   -6.7654
13.2174   -6.1972
13.2609   -5.7594
13.3043   -4.4769
13.3478   -3.4967
13.3913    0.2227
13.4348    1.2264
13.4783    0.0787
13.5217   -1.5060
13.5652   -0.0928
13.6087    2.4332
13.6522    3.9662
13.6957    4.0651
13.7391    3.4467
13.7826    3.6345
13.8261    2.8044
13.8696    0.2959
13.9130   -2.0581
13.9565   -4.0029
14.0000   -5.9747
14.0435   -7.7687
14.0870   -7.1345
14.1304   -4.7557
14.1739   -2.4012
14.2174   -1.0147
14.2609   -1.0494
14.3043   -2.0339
14.3478   -2.9576
14.3913   -4.0053
14.4348   -3.8170
14.4783   -3.2261
14.5217   -2.8182
14.5652   -2.5207
14.6087   -1.2985
14.6522   -0.4953
14.6957   -1.1057
14.7391   -2.7744
14.7826   -3.9172
14.8261   -5.5398
14.8696   -7.4644
14.9130   -9.5398
14.9565  -10.6428
15.0000  -11.1144
15.0435  -11.9038
15.0870  -12.2114
15.1304  -12.4731
15.1739  -12.9092
15.2174  -13.6311
15.2609  -13.2904
15.3043  -13.0765
15.3478  -12.6466
15.3913  -13.0557
15.4348  -13.9920
15.4783  -13.5897
15.5217  -12.1439
15.5652  -11.3613
15.6087  -10.7240
15.6522  -10.0787
15.6957   -9.1423
15.7391   -8.1409
15.7826   -8.1215
15.8261   -8.7524
15.8696  -10.0655
15.9130  -10.3258
15.9565   -9.6234
16.0000   -8.1445
16.0435   -7.2161
16.0870   -7.5936
16.1304   -9.0390
16.1739   -9.0920
16.2174   -9.5875
16.2609   -9.1491
16.3043   -7.8015
16.3478   -6.9126
16.3913   -6.9434
16.4348   -7.7355
16.4783   -8.0411
16.5217   -7.5950
16.5652   -6.0722
16.6087   -4.4694
16.6522   -1.6611
16.6957   -1.8315
16.7391   -2.5425
16.7826   -3.4085
16.8261   -4.3577
16.8696   -4.8383
16.9130   -4.9694
16.9565   -6.2519
17.0000   -7.3157
17.0435   -7.2886
17.0870   -7.4826
17.1304   -7.2169
17.1739   -7.7479
17.2174   -8.1280
17.2609   -9.2431
17.3043   -9.7527
17.3478   -9.0554
17.3913   -8.8241
17.4348   -8.6605
17.4783   -7.9998
17.5217   -7.7957
17.5652   -8.2243
17.6087   -9.8133
17.6522  -10.2398
17.6957   -9.8326
17.7391   -8.9073
17.7826   -8.2679
17.8261   -8.6207
17.8696   -9.3304
17.9130   -9.6060
17.9565   -9.5633
18.0000   -9.2737



==> matlabPlots/trajectory4/phi_UAV2.txt <==
 0   -8.5441
0.0495   -9.6472
0.0989   -9.7704
0.1484   -8.6448
0.1978   -8.0305
0.2473   -7.7142
0.2967   -7.2300
0.3462   -7.4013
0.3956   -7.8852
0.4451   -7.6359
0.4945   -7.8960
0.5440   -7.6687
0.5934   -7.7104
0.6429   -8.2399
0.6923   -9.1269
0.7418  -11.7554
0.7912  -28.3517
0.8407  -11.3169
0.8901   13.6044
0.9396   16.8515
0.9890   -3.0516
1.0385  -19.0408
1.0879  -14.8093
1.1374   -5.4668
1.1868   -3.2024
1.2363   -6.2487
1.2857   -9.1271
1.3352  -11.3184
1.3846  -11.3723
1.4341  -10.6009
1.4835  -10.7162
1.5330   -8.4657
1.5824   -5.8081
1.6319   -3.9030
1.6813   -2.8810
1.7308   -1.6219
1.7802   -0.8211
1.8297   -1.6823
1.8791   -3.8526
1.9286   -5.0689
1.9780   -4.7070
2.0275   -4.5498
2.0769   -5.1527
2.1264   -6.0901
2.1758   -6.0616
2.2253   -5.4616
2.2747   -5.6758
2.3242   -6.0069
2.3736   -6.1787
2.4231   -6.5022
2.4725   -6.6112
2.5220   -6.3162
2.5714   -5.7195
2.6209   -3.6339
2.6703   -3.1993
2.7198   -2.3833
2.7692   -4.5150
2.8187   -4.4935
2.8681   -4.3294
2.9176   -4.0131
2.9670   -4.2521
3.0165   -4.7761
3.0659   -4.9632
3.1154   -5.1671
3.1648   -7.0634
3.2143   -7.7234
3.2637   -9.2620
3.3132   -8.5064
3.3626   -6.3812
3.4121   -4.4503
3.4615   -4.5341
3.5110   -4.5270
3.5604   -4.2172
3.6099   -3.5308
3.6593   -6.6352
3.7088   -3.8198
3.7582   -6.0306
3.8077   -7.5117
3.8571   -5.7318
3.9066   -4.7831
3.9560   -6.4645
4.0055   -9.6486
4.0549  -12.9534
4.1044  -14.7997
4.1538  -16.3658
4.2033  -17.4556
4.2527  -18.9491
4.3022  -16.4635
4.3516  -14.7369
4.4011  -13.1251
4.4505  -12.5644
4.5000  -12.1953
4.5495  -10.4463
4.5989   -8.8186
4.6484   -6.9605
4.6978   -5.7479
4.7473   -5.9644
4.7967   -7.4839
4.8462   -9.1122
4.8956   -8.4810
4.9451   -7.8844
4.9945   -8.9536
5.0440  -10.6717
5.0934  -11.2831
5.1429  -10.7091
5.1923   -9.3508
5.2418   -8.8234
5.2912   -8.7073
5.3407   -9.3674
5.3901   -9.2586
5.4396   -9.0649
5.4890   -8.6193
5.5385   -6.4602
5.5879   -4.0078
5.6374   -2.7411
5.6868   -2.4323
5.7363   -1.9115
5.7857   -2.4001
5.8352   -3.2678
5.8846   -3.3895
5.9341   -3.8486
5.9835   -3.3278
6.0330   -2.4183
6.0824   -3.3293
6.1319   -4.1680
6.1813   -5.8719
6.2308   -8.2396
6.2802   -8.3434
6.3297   -7.4478
6.3791   -7.2157
6.4286   -5.6808
6.4780   -4.6473
6.5275   -3.1289
6.5769   -2.7208
6.6264   -4.3528
6.6758   -4.9225
6.7253   -6.1591
6.7747   -9.1246
6.8242   -6.4831
6.8736   -5.6075
6.9231   -6.0915
6.9725   -5.4579
7.0220   -5.6097
7.0714   -6.3970
7.1209   -7.6740
7.1703   -7.4030
7.2198   -5.8910
7.2692   -4.7863
7.3187   -3.2732
7.3681   -2.6518
7.4176   -3.5664
7.4670   -3.2506
7.5165   -2.7602
7.5659   -2.3201
7.6154   -2.5133
7.6648   -3.3119
7.7143   -5.0986
7.7637   -5.8038
7.8132   -6.7138
7.8626   -7.5027
7.9121   -8.5913
7.9615   -8.4991
8.0110   -8.0714
8.0604   -7.7589
8.1099   -7.9875
8.1593   -6.8670
8.2088   -5.6695
8.2582   -5.3135
8.3077   -5.9029
8.3571   -6.6028
8.4066   -7.2348
8.4560   -8.6986
8.5055   -8.1191
8.5549   -6.8649
8.6044   -4.4268
8.6538   -4.2045
8.7033   -6.6047
8.7527   -8.9107
8.8022  -10.6199
8.8516  -11.0047
8.9011  -12.4676
8.9505  -12.5741
9.0000  -12.6926
9.0495  -12.1277
9.0989  -11.2751
9.1484  -10.6809
9.1978  -10.0448
9.2473   -9.1500
9.2967   -7.8210
9.3462   -6.8279
9.3956   -6.9788
9.4451   -6.8667
9.4945   -7.0396
9.5440   -7.7435
9.5934   -7.8674
9.6429   -6.6107
9.6923   -5.2382
9.7418   -4.8140
9.7912   -4.8522
9.8407   -4.9572
9.8901   -4.8371
9.9396   -5.7089
9.9890   -5.8597
10.0385   -6.0824
10.0879   -6.1237
10.1374   -5.5011
10.1868   -4.6499
10.2363   -4.1058
10.2857   -4.4590
10.3352   -4.7237
10.3846   -3.7616
10.4341   -4.2736
10.4835   -3.8810
10.5330   -4.1698
10.5824   -4.5876
10.6319   -5.3365
10.6813   -4.7693
10.7308   -4.4787
10.7802   -5.9654
10.8297   -7.2658
10.8791   -8.4590
10.9286   -8.5596
10.9780   -6.4174
11.0275   -4.6680
11.0769   -3.6704
11.1264   -4.9431
11.1758   -5.5450
11.2253   -6.6264
11.2747   -7.1648
11.3242   -6.2728
11.3736   -4.4505
11.4231   -3.4025
11.4725   -2.6389
11.5220   -3.3092
11.5714   -4.8413
11.6209   -5.3492
11.6703   -5.1196
11.7198   -5.1559
11.7692   -4.8632
11.8187   -6.4447
11.8681  -11.1983
11.9176  -16.3902
11.9670  -19.0220
12.0165  -19.2922
12.0659  -19.9772
12.1154  -21.7027
12.1648  -22.0579
12.2143  -21.2576
12.2637  -20.0538
12.3132  -18.5016
12.3626  -15.8334
12.4121  -14.5537
12.4615  -11.2651
12.5110  -10.9543
12.5604   -8.0318
12.6099   -8.0471
12.6593   -9.0648
12.7088  -13.5277
12.7582  -16.0140
12.8077  -15.9446
12.8571  -14.2768
12.9066  -12.0580
12.9560  -10.7692
13.0055  -10.6983
13.0549  -10.7121
13.1044  -12.0199
13.1538  -13.1963
13.2033  -12.8607
13.2527  -12.3311
13.3022   -9.8216
13.3516   -7.4490
13.4011   -5.3070
13.4505   -4.7262
13.5000   -4.7685
13.5495   -5.3233
13.5989   -6.9308
13.6484   -6.2846
13.6978  -10.2237
13.7473  -12.2479
13.7967  -11.7456
13.8462  -10.6157
13.8956   -7.9473
13.9451   -5.1463
13.9945   -3.4509
14.0440   -0.7897
14.0934    0.1053
14.1429   -0.0815
14.1923   -1.0211
14.2418    1.0603
14.2912    3.5234
14.3407    4.9069
14.3901    5.5270
14.4396    4.4412
14.4890    5.7742
14.5385    5.9240
14.5879    5.1677
14.6374    5.2835
14.6868    3.3307
14.7363    4.5361
14.7857    5.1037
14.8352    3.4154
14.8846    0.8823
14.9341   -1.8624
14.9835   -3.1327
15.0330   -2.6954
15.0824   -1.1147
15.1319    0.3511
15.1813    2.2716
15.2308    4.5487
15.2802   -4.9787
15.3297   -6.6202
15.3791   -3.4519
15.4286   -2.2428
15.4780   -1.4515
15.5275   -1.7048
15.5769   -2.4563
15.6264   -3.3759
15.6758   -5.7706
15.7253   -4.3975
15.7747   -1.7640
15.8242   -1.7127
15.8736   -3.2537
15.9231   -4.9659
15.9725   -4.6325
16.0220   -4.0812
16.0714   -3.6229
16.1209   -3.6997
16.1703   -3.4036
16.2198   -3.3593
16.2692   -2.9060
16.3187   -3.1240
16.3681   -3.6585
16.4176   -4.2687
16.4670   -4.7491
16.5165   -5.2618
16.5659   -6.1423
16.6154   -4.7820
16.6648   -5.4469
16.7143   -5.9231
16.7637   -3.6143
16.8132   -2.5825
16.8626   -3.1945
16.9121   -4.2791
16.9615   -4.7665
17.0110   -4.5324
17.0604   -5.0018
17.1099   -5.4018
17.1593   -5.5262
17.2088   -5.6097
17.2582   -4.3066
17.3077   -3.9227
17.3571   -4.8898
17.4066   -6.0469
17.4560   -6.9237
17.5055   -8.3198
17.5549   -8.4532
17.6044   -7.7837
17.6538   -6.6709
17.7033   -8.5026
17.7527   -8.5634
17.8022   -6.5583
17.8516   -5.3303
17.9011   -6.1337
17.9505   -6.6062
18.0000   -6.5192



==> matlabPlots/trajectory4/theta_UAV1.txt <==
 0   11.8043
0.0435   12.0954
0.0870   12.9201
0.1304   13.1760
0.1739   13.1594
0.2174   13.3828
0.2609   13.3836
0.3043   13.0562
0.3478   12.8958
0.3913   12.7996
0.4348   12.4567
0.4783   12.2253
0.5217   12.3075
0.5652   12.3610
0.6087   12.0984
0.6522   11.8547
0.6957   11.7342
0.7391   11.8710
0.7826   12.0682
0.8261   12.4478
0.8696   12.5131
0.9130   12.5975
0.9565   12.3540
1.0000    6.6192
1.0435  -18.0634
1.0870 -18.0312
1.1304 -13.9485
1.1739 -10.1331
1.2174  -22.5256
1.2609   24.5955
1.3043   12.4248
1.3478  12.1025
1.3913  13.2957
1.4348  13.7858
1.4783   15.1955
1.5217   20.4047
1.5652   -7.4914
1.6087    4.5251
1.6522   13.4253
1.6957   18.1022
1.7391   11.3507
1.7826   15.8468
1.8261   15.3305
1.8696   11.6612
1.9130    2.8341
1.9565   -2.7226
2.0000   -6.8292
2.0435   -7.1647
2.0870   -6.7227
2.1304   -5.5712
2.1739   -5.2671
2.2174   -4.6084
2.2609   -4.2786
2.3043   -2.9870
2.3478   -0.8931
2.3913    0.8656
2.4348    1.5488
2.4783    1.8838
2.5217    2.2858
2.5652    3.5308
2.6087    3.7309
2.6522    5.4565
2.6957    7.0867
2.7391    9.9128
2.7826   10.8027
2.8261    9.2737
2.8696    8.3768
2.9130    8.7722
2.9565    9.1462
3.0000    9.5270
3.0435    9.8865
3.0870    8.7631
3.1304    6.7751
3.1739    7.0937
3.2174    7.6343
3.2609    7.0481
3.3043    6.9677
3.3478    7.0188
3.3913    7.5370
3.4348    6.4124
3.4783    4.7117
3.5217    5.1271
3.5652    5.3951
3.6087    5.5290
3.6522    8.4108
3.6957   12.2477
3.7391   15.0024
3.7826   16.8578
3.8261   18.8215
3.8696   20.9669
3.9130   21.3192
3.9565   22.5846
4.0000   23.2103
4.0435   24.0494
4.0870   22.8499
4.1304   22.0622
4.1739   21.2559
4.2174   19.7616
4.2609   18.4817
4.3043   16.5995
4.3478   14.9707
4.3913   13.4682
4.4348   12.2042
4.4783   11.6664
4.5217   11.2965
4.5652   10.9587
4.6087   11.3589
4.6522   11.7870
4.6957   11.9221
4.7391   11.6667
4.7826   11.1662
4.8261   10.5768
4.8696   10.7994
4.9130   11.9823
4.9565   12.6880
5.0000   12.2684
5.0435   12.1657
5.0870   12.2089
5.1304   11.7622
5.1739   11.5762
5.2174   11.6329
5.2609   12.0295
5.3043   12.4037
5.3478   12.4664
5.3913   12.8370
5.4348   13.3539
5.4783   12.8219
5.5217   11.9658
5.5652   11.3327
5.6087   10.7233
5.6522   10.6447
5.6957   11.1828
5.7391   12.5799
5.7826   13.5584
5.8261   14.0182
5.8696   13.9224
5.9130   13.3240
5.9565   12.7733
6.0000   12.4764
6.0435   12.6186
6.0870   12.4900
6.1304   11.7100
6.1739   11.7355
6.2174   12.3157
6.2609   12.4837
6.3043   12.2912
6.3478   12.4045
6.3913   13.2711
6.4348   14.5552
6.4783   15.4413
6.5217   15.3104
6.5652   14.4181
6.6087   12.8970
6.6522   11.8927
6.6957   11.8286
6.7391   12.1733
6.7826   12.6733
6.8261   12.3559
6.8696   12.1361
6.9130   12.4021
6.9565   12.6421
7.0000   12.4287
7.0435   12.9349
7.0870   13.6083
7.1304   13.9147
7.1739   14.2514
7.2174   14.5702
7.2609   14.2661
7.3043   13.8781
7.3478   13.5704
7.3913   13.4010
7.4348   13.2564
7.4783   13.3739
7.5217   14.5708
7.5652   15.6182
7.6087   16.0561
7.6522   16.6240
7.6957   16.5036
7.7391   16.4948
7.7826   15.8924
7.8261   14.6978
7.8696   13.3121
7.9130   11.8482
7.9565   11.7135
8.0000   13.2219
8.0435   15.0718
8.0870   18.4611
8.1304   21.4450
8.1739   22.7370
8.2174   23.1232
8.2609   22.7673
8.3043   22.7432
8.3478   22.1748
8.3913   21.4186
8.4348   20.2769
8.4783   20.1816
8.5217   20.3793
8.5652   20.3006
8.6087   19.3214
8.6522   20.3999
8.6957   18.9508
8.7391   17.4714
8.7826   16.8762
8.8261   15.9773
8.8696   15.2561
8.9130   11.8363
8.9565    8.3077
9.0000   14.8251
9.0435   14.1799
9.0870  10.7114
9.1304   13.6866
9.1739   18.8014
9.2174   22.0809
9.2609  -18.8633
9.3043  -14.8574
9.3478  -10.4125
9.3913  -13.7289
9.4348   -7.6433
9.4783   12.3006
9.5217   16.8250
9.5652   16.4604
9.6087   12.6583
9.6522   13.6758
9.6957   10.6439
9.7391   15.0283
9.7826   16.1969
9.8261   18.7373
9.8696   13.6747
9.9130   11.2985
9.9565    9.3919
10.0000    8.1919
10.0435    7.1595
10.0870    7.6028
10.1304    4.2404
10.1739    3.7675
10.2174    8.8050
10.2609   14.4084
10.3043   17.7302
10.3478   18.0050
10.3913   16.9046
10.4348   15.3904
10.4783   14.1496
10.5217   13.6686
10.5652   12.7327
10.6087   10.3999
10.6522    6.8136
10.6957    4.3637
10.7391    3.5018
10.7826    2.8259
10.8261    1.1843
10.8696    0.5499
10.9130    0.6416
10.9565    1.6592
11.0000    2.1570
11.0435    1.8798
11.0870    2.0536
11.1304    1.7275
11.1739    3.3755
11.2174    1.7925
11.2609    0.3259
11.3043    0.6667
11.3478    2.4601
11.3913    4.2779
11.4348    5.6290
11.4783    6.9940
11.5217    7.8973
11.5652   10.3020
11.6087   11.1026
11.6522   12.0831
11.6957   12.2388
11.7391   13.2026
11.7826   13.5856
11.8261   12.9492
11.8696   11.6401
11.9130   11.0183
11.9565   10.8165
12.0000   11.0473
12.0435   10.0972
12.0870    9.6513
12.1304    9.4725
12.1739   10.4347
12.2174    9.6841
12.2609    8.2263
12.3043    7.8500
12.3478   11.3395
12.3913   13.9473
12.4348   14.2336
12.4783   15.6062
12.5217   17.5908
12.5652   19.0728
12.6087   20.4932
12.6522   21.9111
12.6957   23.0845
12.7391   23.4078
12.7826   22.4990
12.8261   22.2216
12.8696   22.5321
12.9130   21.7946
12.9565   21.0679
13.0000   20.6193
13.0435   19.3302
13.0870   16.9785
13.1304   14.3791
13.1739   12.2282
13.2174   11.6626
13.2609   12.8241
13.3043   14.8558
13.3478   17.2148
13.3913   18.0191
13.4348   19.3908
13.4783   20.5529
13.5217   21.9077
13.5652   20.9289
13.6087   18.6850
13.6522   17.2102
13.6957   17.1395
13.7391   18.1575
13.7826   17.5074
13.8261   16.5282
13.8696   16.4263
13.9130   14.9059
13.9565   13.2627
14.0000   12.9021
14.0435   12.9038
14.0870    9.5702
14.1304    6.6979
14.1739    3.1256
14.2174    1.4452
14.2609    1.0736
14.3043   -0.1380
14.3478   -0.7876
14.3913    0.2503
14.4348    0.1066
14.4783    0.5094
14.5217    0.0338
14.5652    0.6712
14.6087    1.5728
14.6522    1.7574
14.6957    2.0777
14.7391    2.9277
14.7826    4.7727
14.8261    6.3848
14.8696    8.1042
14.9130   10.1307
14.9565   11.7505
15.0000   12.5697
15.0435   13.4032
15.0870   14.2869
15.1304   14.1319
15.1739   14.2826
15.2174   14.5299
15.2609   14.6782
15.3043   14.5760
15.3478   15.2853
15.3913   16.1312
15.4348   16.8937
15.4783   16.5405
15.5217   15.9976
15.5652   15.2074
15.6087   14.3214
15.6522   13.7626
15.6957   13.1217
15.7391   12.7208
15.7826   12.5196
15.8261   12.0149
15.8696   11.8910
15.9130   11.1863
15.9565   10.6229
16.0000   10.8073
16.0435   11.7858
16.0870   12.3053
16.1304   12.3371
16.1739   13.0642
16.2174   14.2953
16.2609   13.0720
16.3043   12.3728
16.3478   12.0970
16.3913   11.2630
16.4348   11.1538
16.4783   10.5216
16.5217   10.1961
16.5652    8.7152
16.6087    7.1999
16.6522    4.9541
16.6957    6.3920
16.7391    8.2874
16.7826    9.1673
16.8261    8.8695
16.8696    7.7192
16.9130    7.9210
16.9565    9.0064
17.0000   10.0453
17.0435   10.2185
17.0870   10.6553
17.1304   10.3760
17.1739   10.1197
17.2174   10.0894
17.2609   10.6578
17.3043   11.0466
17.3478   10.9653
17.3913   10.6219
17.4348   10.4465
17.4783   10.1829
17.5217   10.2638
17.5652   10.5658
17.6087   11.2423
17.6522   11.0041
17.6957   10.8050
17.7391   10.6924
17.7826   10.5286
17.8261   10.2924
17.8696   10.0232
17.9130   10.2188
17.9565   11.0647
18.0000   11.0753


==> matlabPlots/trajectory4/theta_UAV2.txt <==

 0    7.7151
0.0495    7.8560
0.0989    8.4827
0.1484    9.2617
0.1978    9.2062
0.2473    8.4117
0.2967    7.3444
0.3462    7.5753
0.3956    8.3616
0.4451    8.6043
0.4945    8.5595
0.5440    7.8239
0.5934    7.9029
0.6429    7.9479
0.6923    7.9162
0.7418   24.2566
0.7912    8.1693
0.8407  -13.6521
0.8901   -9.2187
0.9396    0.7120
0.9890    1.9704
1.0385   -2.5787
1.0879   -6.0658
1.1374   -7.3345
1.1868   -7.5891
1.2363   -6.0624
1.2857   -2.6296
1.3352    1.6722
1.3846    5.1710
1.4341    6.7480
1.4835    9.5653
1.5330   11.0649
1.5824    9.8674
1.6319    8.3733
1.6813    7.1889
1.7308    7.2920
1.7802    4.3706
1.8297    0.5457
1.8791   -0.8013
1.9286    0.7113
1.9780    3.1430
2.0275    6.0097
2.0769    7.9640
2.1264    9.2454
2.1758    9.8073
2.2253    8.6338
2.2747    8.1474
2.3242    7.4486
2.3736    7.3116
2.4231    7.6910
2.4725    9.7559
2.5220   11.0458
2.5714   12.3536
2.6209   12.4265
2.6703   13.4422
2.7198   12.1336
2.7692   12.7574
2.8187   12.1488
2.8681    9.6315
2.9176    8.3290
2.9670   10.0241
3.0165   10.1970
3.0659    8.5588
3.1154    7.8996
3.1648   10.4332
3.2143   12.5111
3.2637   14.6888
3.3132   15.2643
3.3626   15.9446
3.4121   16.2135
3.4615   16.5278
3.5110   15.1528
3.5604   13.6937
3.6099   13.3337
3.6593   13.9717
3.7088   13.5714
3.7582   13.3760
3.8077   13.3230
3.8571   12.3183
3.9066    9.8550
3.9560    8.7792
4.0055   10.1174
4.0549   10.7912
4.1044   10.4912
4.1538   11.3608
4.2033   12.1577
4.2527   11.4172
4.3022   10.6471
4.3516    9.9391
4.4011   10.2419
4.4505   10.0443
4.5000   10.4389
4.5495   10.8708
4.5989   11.1272
4.6484   10.2822
4.6978    9.6331
4.7473    9.2553
4.7967   10.0202
4.8462   10.4159
4.8956    8.9795
4.9451    8.8099
4.9945    9.5020
5.0440   10.6650
5.0934   11.5368
5.1429   11.2389
5.1923   10.9404
5.2418   10.9323
5.2912   11.3154
5.3407   12.1000
5.3901   11.5101
5.4396   11.0387
5.4890   11.6740
5.5385   11.7927
5.5879   11.2990
5.6374   10.8995
5.6868   10.4343
5.7363   10.4409
5.7857   10.6250
5.8352   10.0154
5.8846    9.6452
5.9341   10.1258
5.9835    9.7907
6.0330    9.5517
6.0824    9.9407
6.1319   10.9837
6.1813   12.0610
6.2308   12.5377
6.2802   12.3966
6.3297   11.7301
6.3791   11.3368
6.4286   11.8504
6.4780   13.8637
6.5275   15.3210
6.5769   15.1288
6.6264   14.3208
6.6758   14.4357
6.7253   14.7631
6.7747   13.8517
6.8242   12.2659
6.8736   12.2278
6.9231   12.7673
6.9725   12.5962
7.0220   12.3461
7.0714   12.6906
7.1209   14.0645
7.1703   14.4375
7.2198   13.9011
7.2692   13.7131
7.3187   13.7129
7.3681   13.8224
7.4176   12.8916
7.4670   11.9524
7.5165   11.7922
7.5659   12.7998
7.6154   13.2648
7.6648   12.7809
7.7143   12.8323
7.7637   11.9116
7.8132   10.9740
7.8626   10.9879
7.9121   14.3531
7.9615   17.6902
8.0110   19.3874
8.0604   21.8607
8.1099   23.5767
8.1593   24.8593
8.2088   25.0522
8.2582   24.1334
8.3077   23.0140
8.3571   22.6109
8.4066   21.5879
8.4560   18.0207
8.5055   19.6133
8.5549   18.0676
8.6044   13.5168
8.6538   13.8899
8.7033   14.7805
8.7527   16.1820
8.8022   14.6976
8.8516   13.0178
8.9011   10.0382
8.9505    9.6483
9.0000   10.2805
9.0495   10.9288
9.0989   13.2867
9.1484   14.2143
9.1978   15.3609
9.2473   16.0402
9.2967   15.5301
9.3462   14.3049
9.3956   12.7729
9.4451   10.9430
9.4945    6.5905
9.5440    4.0021
9.5934    0.6746
9.6429    1.1606
9.6923    1.3916
9.7418    0.2498
9.7912   -1.1561
9.8407   -2.2458
9.8901   -1.4498
9.9396   -0.2687
9.9890    0.4325
10.0385    2.0332
10.0879    3.5054
10.1374    6.1339
10.1868    9.0593
10.2363   10.9618
10.2857   11.4756
10.3352   11.6941
10.3846   12.0124
10.4341   10.9281
10.4835   10.0180
10.5330    8.9050
10.5824    9.2902
10.6319   10.7481
10.6813   12.5692
10.7308   13.7469
10.7802   13.5355
10.8297   12.3764
10.8791   12.1276
10.9286   12.2761
10.9780   11.3878
11.0275    9.2399
11.0769    6.5394
11.1264    2.4406
11.1758   -0.2368
11.2253   -1.1313
11.2747   -0.9245
11.3242   -1.0049
11.3736   -1.2164
11.4231   -2.7401
11.4725   -3.5655
11.5220   -1.7238
11.5714   -0.5902
11.6209    0.6971
11.6703   -0.1709
11.7198    1.0469
11.7692    2.3305
11.8187    5.9833
11.8681   10.4912
11.9176   12.1497
11.9670   13.5717
12.0165   14.6520
12.0659   13.8349
12.1154   12.3236
12.1648   11.6855
12.2143    9.4169
12.2637   10.1718
12.3132   10.8417
12.3626   12.5190
12.4121   11.5499
12.4615   12.8515
12.5110   11.5045
12.5604   11.5781
12.6099   10.7161
12.6593   12.3833
12.7088   14.4035
12.7582   16.8774
12.8077   21.1218
12.8571   24.5921
12.9066   26.4329
12.9560   26.8319
13.0055   25.9593
13.0549   24.1917
13.1044   21.2874
13.1538   19.0789
13.2033   18.1104
13.2527   16.8489
13.3022   15.8765
13.3516   15.2841
13.4011   16.1890
13.4505   19.7246
13.5000   22.7169
13.5495   23.2097
13.5989   22.5393
13.6484   22.8564
13.6978   24.3474
13.7473   25.8840
13.7967   26.6199
13.8462   26.1697
13.8956   26.0210
13.9451   24.8281
13.9945   22.8237
14.0440   19.6676
14.0934   17.6609
14.1429   15.7165
14.1923   14.8557
14.2418   14.0722
14.2912   14.3307
14.3407   13.6097
14.3901   13.7481
14.4396   16.4979
14.4890   16.9775
14.5385   16.5951
14.5879   15.9278
14.6374   15.0526
14.6868   18.1495
14.7363   19.7405
14.7857   19.7915
14.8352   18.8133
14.8846   16.5433
14.9341   14.1899
14.9835   11.7968
15.0330    8.9554
15.0824    3.9445
15.1319    0.4219
15.1813    0.3962
15.2308    0.0980
15.2802   -1.5153
15.3297   -0.9931
15.3791    2.2964
15.4286    3.5974
15.4780   -0.2452
15.5275   13.6537
15.5769    4.6286
15.6264    0.1990
15.6758    5.2432
15.7253   10.2937
15.7747   11.5262
15.8242   10.5113
15.8736    7.8082
15.9231    6.6057
15.9725    6.1939
16.0220    6.3137
16.0714    6.6199
16.1209    7.2467
16.1703    2.2746
16.2198    6.0112
16.2692   11.6895
16.3187   11.2861
16.3681   10.0875
16.4176   10.5589
16.4670   13.0145
16.5165   15.8327
16.5659   16.4041
16.6154   13.9516
16.6648   12.7291
16.7143   11.7718
16.7637   11.7909
16.8132   13.0196
16.8626   13.4398
16.9121   13.5010
16.9615   13.7179
17.0110   13.1859
17.0604   11.6925
17.1099   11.4153
17.1593   11.5997
17.2088   11.9697
17.2582   12.7650
17.3077   13.7501
17.3571   13.0664
17.4066   12.4232
17.4560   12.0796
17.5055   12.0325
17.5549   12.3243
17.6044   13.1261
17.6538   13.1930
17.7033   12.2765
17.7527   11.5221
17.8022   10.6331
17.8516   10.7670
17.9011   11.9544
17.9505   13.1423
18.0000   12.6768


